The POKEMON Speckle Survey of Nearby M Dwarfs. II. Observations of 1125 Targets

Stellar multiplicity is correlated with many stellar properties, yet multiplicity measurements have proven difficult for the M dwarfs -- the most common type of star in our galaxy -- due to their faintness and the fact that a reasonably-complete inventory of later M dwarfs did not exist until recently. We have therefore carried out the Pervasive Overview of "Kompanions" of Every M dwarf in Our Neighborhood (POKEMON) survey, which made use of the Differential Speckle Survey Instrument on the 4.3-meter Lowell Discovery Telescope, along with the NN-EXPLORE Exoplanet Stellar Speckle Imager on the 3.5-meter WIYN telescope. The POKEMON sample is volume-limited from M0V through M9V out to 15 pc, with additional brighter targets at larger distances. In total, 1125 targets were observed. New discoveries were presented in the first paper in the series. In this second paper in the series, we present all detected companions, gauge our astrometric and photometric precision, and compare our filtered and filterless speckle observations. We find that the majority (58.9%) of the companions we detect in our speckle images are not resolved in Gaia, demonstrating the need for high-resolution imaging in addition to long-term astrometric monitoring. Additionally, we find that the majority (73.2%) of simulated stellar companions would be detectable by our speckle observations. Specifically within 100 au, we find that 70.3% of simulated companions are recovered. Finally, we discuss future directions of the POKEMON survey.

==> datafile1.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. II. 
       Observations of 1125 Targets 
Authors: Clark C.A., van Belle G.T., Horch E.P., Lund M.B., Ciardi D.R., 
         von Braun K., Winters J.G., Everett M.E., Hartman Z.D., Llama J. 
Table: POKEMON targets
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---     2MASS         2MASS designation or name
  18- 37 I20    ---     GaiaDR3       Gaia DR3 designation
  39- 42 F4.1   mag     Gmag          Gaia G magnitude
  44- 47 F4.1   mag     RPmag         ? Gaia G_RP magnitude
  49- 52 F4.1   pc      Dist          ? Distance
  54- 55 I2     ---   r_Dist          ? Reference for Dist (1)
  57- 60 F4.1   ---     RUWE          ? Gaia DR3 re-normalized unit weight error
  62- 64 I3     ---     IPDFMP        Gaia DR3 ipd_frac_multi_peak
  66- 66 A1     ---     Companion(s)? Companion(s) observed by us? (Y)es or (N)o
--------------------------------------------------------------------------------
Note (1): 
     1 = Cifuentes et al. (2020A&A...642A.115C);
     2 = Dittman et al. (2014ApJ...784..156D);
     3 = Dupuy & Liu (2017ApJS..231...15D);
     4 = Dupuy et al. (2019AJ....158..174D);
     5 = Finch & Zacharias (2016AJ....151..160F);
     6 = Finch et al. (2018AJ....155..176F);
     7 = Gaia Collaboration (2018A&A...616A...1G);
     8 = Gaia Collaboration et al. (2023A&A...674A...1G);
     9 = Gliese & Jahreiß (1991adc..rept.....G);
    10 = Henry et al. (2006AJ....132.2360H);
    11 = Lepine et al. (2009AJ....137.4109L);
    12 = Murray et al. (1986MNRAS.223..629M);
    13 = Riedel et al. (2010AJ....140..897R);
    14 = Torres et al. (2010A&ARv..18...67T);
    15 = van Altena et al. (1995gcts.book.....V);
    16 = van Leeuwen (2007A&A...474..653V);
    17 = Weinberger et al. (2016AJ....152...24W);
    18 = Winters et al. (2015AJ....149....5W);
    19 = Winters et al. (2017AJ....153...14W).
--------------------------------------------------------------------------------
00051079+4547116  386655019234959872  9.1  8.0 11.5  8  1.0   0 N 
00054090+4548374  386653747925624576  8.3  7.4 11.5  8  1.2   2 N 
00064325-0732147 2441630500517079808 11.8 10.4  4.8  8  1.3   4 N 
00074264+6022543  429297924157113856 12.4 10.7 15.4  8  3.9  72 Y 
00085391+2050252 2798766647610195456 12.0 10.7 18.1  7        8 Y 
00085512+4918561  393621524910343296 14.4 13.0 14.8  8  1.1   0 N 
00113182+5908400  423027104407576576 13.5 12.1  9.3  8  1.1   0 N 
00152799-1608008 2368293487261055488 10.3  8.9  5.0 16       60 Y 
00153905+4735220  392350008432819328 10.0  8.9 11.5  8  0.9   3 N 
00154919+1333218 2768048564768256512 11.4 10.2 12.2  8  1.2   0 N 
00182256+4401222  385334230892516480  7.2  6.2  3.6  8  1.0   0 N 
00182549+4401376  385334196532776576  9.7  8.5  3.6  8  1.2   1 N 
00185352+2748499 2856874535763703680 12.5 11.3 18.8  8  1.5   2 N 
00202922+3305081 2863419584886542080 13.9 12.5 12.3  8  1.1   0 N 
00233165+7711267  540136568911394432 12.8 11.6 19.1  8  1.3   1 N 
00242463-0158201 2541756977144595712 16.6 15.0 12.4  8  2.0   0 N 
00243478+3002295 2859027409595355776 13.0 11.7 19.5  8  1.3   0 N 
00244419-2708242 2322561156529549440 13.2 11.6  7.7  8  1.3  66 Y 
00252063+2253121 2800823799506215168 12.8 11.5 16.2  8  1.4   0 N 
00274279+0936311 2750902849164274176 12.8 11.6 38.2  8  1.2   0 N 
00283948-0639481 2430731144829585280 10.9  9.7 13.4  8  1.3   3 N 
00300117-1439235 2374736827262290816 13.3 12.1 42.8  8 10.7   0 N 
00321574+5429027  418077858975682304 12.4 11.2 20.0  8  1.2   4 N 
00322970+6714080  527956488339113600 11.1  9.9 10.0  8  5.9  44 Y 
00325313-0434068 2528227035593363840 12.5 11.2 18.9  8  3.5  68 Y 
00354313+0233137 2550544720750455040 14.4 12.7 27.7  8  0.9  99 Y 
00354412-0541102 2526788363283721984 14.1 12.8 17.9  8  1.2   0 N 
00355557+1028352 2751296646125543040 13.6 12.2 14.4  8  1.2   1 N 
00362148-1152297 2377166992773369984 12.5 11.4 42.8  8  1.2   0 N 
00385879+3036583 2858600494141185280 10.1  8.9 12.7  8  1.2   1 N 
00442070+0907345 2557991713005259392 12.6 11.3 25.0  8  1.6   0 N 
00445200-1148253 2377345388535773056 13.3 12.1 35.4  8  1.2   0 N 
00445930-1516166 2371032916186181760 12.7 11.4 15.0  8  1.5   1 N 
00465512-2608053 2343774515400260096 13.3 12.0 40.5 12       40 N 
LTT 10301        2805045756653326080 11.2  9.7 15.0  8  1.5  40 Y 
00533547+2049594 2789805013663893632 12.7 11.6 67.5  8  3.8   0 N 
00533602-2927298 5031923176494363776 12.1 11.2 75.5  8 17.4   0 N 
00570261+4505099  377423450888562304 10.8  9.6 13.1  8  1.1   0 N 
00582789-2751251 5032683355641241472 10.6  9.4 11.8  8 17.0   1 N 
00585189-2841527 5032384941314208512 12.6 11.5 52.9  8  1.3   0 N 
00585277-2813517 5032483416324388480 12.7 11.5 33.2  8  1.3   0 N 
01005643-0426561 2525276565243086080 12.0 10.7 12.4  8  1.5   1 N 
01012006+6121560  426641955043723520  9.8  8.7 10.5  8  1.0   1 N 
01015952+5410577  411311395692644224 13.2 11.8 11.1  8  1.1   0 N 
01023213+7140475  533621859441169920  8.9  7.8  8.2  8  1.0   0 N 
01023895+6220422  522863309964987520  8.7  7.6  9.9  8  1.0   1 N 
01031971+6221557  522864272041351296 11.9 10.6  9.9  8  1.1   2 N 
01035481-2620046 5034762222891556352 12.0 10.9 29.8  8  1.6   0 N 
01040469+4620233  401174242079192576 13.0 12.0 75.3  8  1.1   0 N 
01045368-1807292 2358022227591374336 12.7 11.4  9.8  8  1.2   2 N 
01053732+2829339  308256610357824640 12.9 11.6 12.5  8  7.5   0 N 
01065474+8027344  565706429072383232 12.5 11.2 21.3  8  1.5   0 N 
01081230+0027563 2537831170877143552 13.3 12.0 19.3  8  1.5   0 N 
01095117-0343264 2531195858721613056 16.4 14.8 10.6  8  1.3   0 N 
01112542+1526214 2783378162041480832 12.8 11.2 17.2  2       61 Y 
01123052-1659570 2358524597030794112 10.4  9.1  3.7  8  1.0   3 N 
01135101+3505220  320942702504008576 11.9 10.8 28.6  8  1.4   0 N 
01155017+4702023  398417074936495232 13.5 12.0 23.5  1       42 Y 
01191709+5951220  510316988940721280 13.7 12.4 24.1  8  1.2   0 N 
01195227+8409327  573273684709125504 13.1 11.8 14.4  8  1.2   0 N 
01221027+2209032  289699156182894592 12.1 10.2 11.4  6       86 N 
LHS 1240         2534338503471881728 12.6 11.1 15.3  8  1.4  72 Y 
01291257+4819354  400262334623022592 14.1 12.8 42.1  8 10.1   0 N 
01304311+0236369 2559743131948470272 15.0 13.6 27.2  8  1.2   0 N 
01340099+6530537  513299860904522752 14.2 12.9 32.2  8  1.1   0 N 
01355833+1347486 2588501064731347840 12.8 11.7 60.0  8  1.4   0 N 
01361774+2940545  302988094234898688 13.4 12.2 38.0  8  1.2   0 N 
01365042+4123325  348020242217448576 12.5 11.2 13.5  8  1.5   0 N 
01382162+5713571  409824168780424832 10.9  9.8 13.2  8  1.1   2 N 
GJ 65 A          5140693571158739840 10.5  9.1  2.7  8 12.4   9 Y 
01432015+0419172 2560771312759450496  9.9  8.8 11.3  8  1.1   0 N 
01435333+0014323 2509463083685544320 14.9 13.5 20.1  8  3.6   0 N 
01463681-0838578 2464581328276877056 11.9 10.5 25.6  7       59 Y 
01510405-0607047 2467732906559754496 12.7 11.4 10.6  8  1.5   2 N 
01515108+6426060  518201792978856960 10.4  9.3 17.3  8  1.0   0 N 
01524908-2226055 5134635708766250752  8.2  7.2 11.1  8  0.9   0 N 
01533076+0147559 2511235633868627712 14.2 12.8 21.1  8  1.3   0 N 
01563326+3459235  329979902106231040 12.8 11.7 52.0  8  1.6   0 N 
01592349+5831162  505516521175942784 10.8  9.6 13.1  8  1.3   1 N 
02001278+1303112   76868614540049408 10.7  9.4  4.5  8  1.9   4 N 
02013533+6346118  514923083669786112  9.9  8.8 11.9  8  1.0   0 N 
02015400+7332320  558611490995613056 13.2 11.1 11.8  8  1.7  89 Y 
02021620+1020136 2571094283835172736 13.4 12.0  9.2  8  1.7   0 N 
02021753-2633516 5120689846876870400 12.8 11.6 28.9  8  1.5   0 N 
02024428+1334335   77007084285637888 12.8 11.5 38.4  8  1.5   0 N 
02050492-1736528 5138510181584617856  9.2  8.0  9.3  8 15.1  17 N 
02052466-2803152 5021415319961593728 12.4 10.7 26.1  8  1.5  26 Y 
02054859-3010361 5020179503252128768 11.1  9.9  9.4  8  1.3   0 N 
02071032+6417114  515045129459646080 12.9 11.6 19.1  8  1.1   0 N 
02085359+4926565  358249819229900672 11.3 10.1 17.1  8  1.3   0 N 
02100364-0852598 2462263484751574144 11.8 10.6 23.1  8  1.3   1 N 
02122090+0334310 2515037264041041536  9.2  8.2 10.5  8  1.3   0 N 
02130073+1803460   80824382498943744 13.5 12.2 27.2  8  1.4   0 N 
02132062+3648506  331307970417696000 12.5 11.2 14.3  7        0 Y 
02141251-0357434 2492866780297999232 14.1 12.7 12.5  8  1.4   0 N 
02150802-3040011 4971892010576979840 15.8 14.3 14.1  8  1.0   0 N 
02162977+1335136   74203982469858816 13.6 12.1  9.1  8  1.6   2 N 
02163510-3058073 4971869092631523200 11.7 10.5 13.4  8  1.5   0 N 
02164119-3059181 4971681351020953088 10.8  9.6 13.4  8  1.5   2 N 
02195603+5919273  459215468053012096 15.2 13.7 18.1  8  1.1   0 N 
02204625+0258375 2514052131687080192 13.2 11.9 18.7  8  1.5   0 N 
02221463+4752481  354077348697687424  8.6  7.6 12.0  8  1.1   0 N 
02271705+5432479  455634736638558592 14.0 12.1 27.4  8  1.3  83 Y 
02273126+1935260   86511572033828480 14.5 13.2 23.2  8  1.4   0 N 
02280987+0310575 2515419825368053120 15.3 13.9 22.7  8  1.2   0 N 
02333717+2455392  102162639019033600 11.5 10.3 10.0  8  1.4   0 N 
02351494+0247534 2503139173839015936 13.1 11.8 25.1  8  1.6   0 N 
02355328+2013119   87921523897823872  9.7  8.6 14.0  8  1.3   0 N 
02361535+0652191   18565464288396416 10.3  9.1  7.2  8  1.8   0 N 
02364412+2240265   89593331327905536 13.4 12.1 14.6  8  1.1   0 N 
02372971+0021273 2501776500974951168 13.6 12.3 23.0  8  1.3   0 N 
02374615-0705480 5178577416092282496 13.9 12.6 30.7  8  1.5   0 N 
02411510-0432177 5185165891628969984 12.3 11.0 12.3  8  1.7   0 N 
02441025+4913540  438829835272390784  9.1  8.1 11.2  8  1.2   0 N 
02441537+2531249  114207651462714880  9.5  8.3  7.7  8  1.1   0 N 
02460863-1442097 5157915359223371648 12.5 11.4 30.2  8  1.6   0 N 
02461477-0459182 5184938400096586112 14.3 12.9 16.7  8  1.2   0 N 
02463486+1625115   33732162042339072 14.6 13.1 14.0  8  1.3   0 N 
02524009+0543016    6346041813693696 14.5 13.2 46.2  8  1.5   0 N 
02530084+1652532   35227046884571776 12.3 10.8  3.8  8  1.3   0 N 
02560388-0036332 2497858563088120448 13.8 12.4 16.2  8  1.4   1 N 
02561395+2359105  113202246862254976 13.2 11.9 24.9  8  6.9   0 N 
02581021-1253066 5159273530961537280 11.6 10.4 11.5  8  1.4   0 N 
LTT 1445         5153091836072107136 10.1  8.9  6.9  8  1.1   3 N 
03015107-1635306 5153091836072107008 10.4  8.8  7.2 10       88 Y 
03040452-2022433 5103774994355594368 11.5 10.3 17.1  8  1.6   4 N 
03062676+0157538     630505494719360  8.5  7.6 14.7  8  1.1   0 N 
03074682+2457555  111731654357442816 13.3 12.0 25.8  8  1.6   0 N 
03090015+1001257   14912165107085184 13.2 11.9 12.6  8  1.4   0 N 
03090467+0031126 3266887816239976192 14.0 12.7 32.3  8  1.4   0 N 
03100340+0234269     769456276704128 14.6 13.3 18.8  8  1.3   0 N 
03104962-1549408 5154508075768624128 13.9 12.5 43.2  8 12.8  44 Y 
03132299+0446293    3179036008830848 12.1 10.8  8.6  8  1.5   0 N 
03141813-2309297 5075243629687810560 11.3 10.1 15.9  8  1.9   2 N 
03161381+5810024  461701979229013376 10.0  8.9 13.6  8  1.2   0 N 
03161389+5810072  461701979233050624 10.2  9.1 13.6  8  1.0   1 N 
03164779-2125260 5099657838705246464 10.1  9.0 17.5  8  1.1   0 N 
03174402+3836341  235542809741110784 12.5 11.5 61.1  8  1.3   0 N 
03195744+6836308  493093104924999296 13.0 11.8 37.2  8  1.4   1 N 
03212176+7958022  567659818855055488 10.2  9.2 14.0  8  1.0   0 N 
03220410+0256346 3269132022551595264 13.3 12.0 16.3  8  1.4   0 N 
03230175+4200269  240945608019526272 13.6 12.3 14.7  8  1.4   0 N 
03242362-1539185 5106746699406233600 12.1 11.0 50.6  8  1.6   0 N 
03254225+0551519    9178383766474496 13.9 12.6 25.1  8  1.3   4 N 
03264495+1914402   57739208163471744 13.3 12.0 18.1  8  1.6   0 N 
03284958+2629122  117709729140217216 12.1 10.9 15.4  8  1.5   0 N 
03304890+5413551  445100418805396608 13.7 12.3 10.5  8  1.3   1 N 
03353849-0829223 5165286828773802880 13.8 12.5 13.1  8  1.5   0 N 
03360868+3118398  121254932585133568 12.4 11.1 13.7  8  1.5   0 N 
03363122+2246569   67696694700442624 13.0 11.8 38.8  8  1.2   2 N 
03364083+0329194 3274291270411229056 12.4 11.1 26.8  8  1.5   0 N 
03423180+1216225   37414254686537344 13.2 12.0 33.0  8  1.3   1 N 
03432204-0933512 5164137461165628032 13.1 11.8 20.2  7        0 N 
03462011+2612560   70051608089857536  8.9  7.9 14.4  8  1.1   0 N 
03472091+0841464 3278325004913943808 13.0 11.7 12.5  8  1.3   3 N 
03504432-0605400 3243715604392800512 11.5 10.2  9.9  8  1.7   0 N 
03524169+1701056   43574131143039104 12.2 10.9  9.7  8  3.7   4 N 
03531041+6234081  474987206435652608 10.4  9.3 12.3  8  1.3   0 N 
03540082+3333323  218519487823384192 15.5 14.1 23.2  8  1.1   0 N 
03542561-0909316 3194816237789820544 10.5  9.5 21.1  8  1.3   0 Y 
03544620+2416246   65829792677145344 14.4 13.0 13.3  8  1.4   0 N 
04053888+0544408 3296932482569720192 12.0 10.5 62.1  8  5.1  93 Y 
04072048-2429129 5089072526731699072 11.7 10.1 18.5  8  1.5  39 Y 
04072213-1322451 3188685876349450880 13.5 12.5 86.9  8  1.2   0 N 
04082371+6910593  493873895619008384 13.4 12.1 23.3  8 19.5   0 N 
04083742+3338134  170639948323693952  9.4  8.4 13.9  8  1.0   0 N 
04092226+0546268 3296801438825355008 14.4 12.8 20.8  2       25 Y 
04104810-1251421 3188811632989991168 14.9 13.5 22.3  8  1.3   6 N 
04121693+6443560  476809509515283712 12.2 10.9 12.1  8  1.1   1 N 
04132663-0139211 3252692330853394304 13.1 11.2 29.1  8  0.9  88 Y 
04134585-0509049 3203300859784180096 12.7 11.5 29.6  8  4.9  11 Y 
04141730-0906544 3192389821785729408 12.6 11.3 24.8  8  1.5   0 N 
04145348+2745284  163152549013270400 11.6 10.4 22.7  8  1.1   0 N 
04152173-0739173 3195919254111314816  9.8  8.5  5.0  8  1.5   0 N 
04171852+0849220 3299381442858615936 12.2 10.9 14.6  8  1.6   0 N 
04223348+3900436  179416417636545920 13.7 12.4 20.0  8  1.2   0 N 
04240936+1505155 3311213115686175616 13.5 12.2 23.1  8  1.3   0 N 
04263264-3048013 4884761177275202176 12.5 11.2 13.4  8  1.2   0 N 
04290013+2155214  145421309108301184  7.7  6.8 11.2  8  1.1   0 N 
04302527+3951000  179700710496485504 12.3 11.0 10.9  8  1.2   0 N 
04310733-0520253 3199723633062524032 12.5 11.3 31.0  8  1.1   0 N 
04311147+5858375  470826482637310080  9.7  8.5  5.5  8  1.2   2 N 
04331837+6846573  496663940735093504 14.4 13.1 19.3  8  1.5   0 N 
04333393+2044461  144312344255035392 12.9 11.6 13.6  8  1.1   0 N 
04351612-1606574 3171631420210205056 14.6 13.1 10.6  8  5.6   1 N 
04353618-2527347 4894315447987680640 11.1  9.9 16.8  8  1.3   0 N 
04363984-2722057 4891689818517792896 11.4 10.3 23.9  8  1.5   0 N 
04370799+1108451 3306240402551340032 13.0 11.8 33.4  8  1.1   0 N 
04373746-0229282 3205094369407459456  9.8  8.7 27.8  8 22.9  38 N 
04374092+5253372  272855565763652480  8.0  7.0  9.9  8  1.2   1 N 
04374188-1102198 3184351876391975808  9.4  8.3 11.2  8  1.1   0 N 
04380252-0556132 3200172336885472896 12.9 11.6 36.8  8 10.9   0 N 
04381255+2813001  157915536473892224 11.7 10.1 13.2  8  1.2  52 Y 
04393163+1615447 3310083401849536384 13.5 12.2 11.9  8  1.1   0 N 
04402325-0530082 3200303384927512960 14.9 13.4  9.7  8  1.1   0 N 
04403324-0731177 3186280900821901824 13.6 12.3 23.2  8  1.2   0 N 
04425581+1857285 3409711211681795584  9.0  7.9  9.5  8  0.9   1 N 
04434289+6448304  482210963467781504 14.1 12.7 20.9  8  1.2   0 N 
04461849+4844518  258996015538087680 15.0 13.6 19.5  8  1.4   0 N 
04471225+2038109 3410346286637015040 12.6 11.3 23.3  8  1.2   6 N 
04472230+7016400  497192049913956224 12.7 11.5 44.2  8  1.2   0 N 
04485783+3648237  198464052134353536 14.4 13.0 24.1  8  2.5   0 N 
04505083+2207224 3412806512623627008 13.3 12.0 12.7  8  1.2   1 N 
04520400-1058218 3181367767472670080 14.1 12.7 16.9  8 16.8   0 N 
04520573+0628356 3288082758293022848 10.7  9.5 12.4  8  1.2   6 N 
04523448+4042255  200296663143599104 12.0 10.8 13.5  8  1.1   2 N 
04534995-1746235 2979590513145784192  9.9  8.9 11.9  8  1.1   0 N 
04560354+4313556  205049645750273536 12.3 11.0 16.0  8  1.0   0 N 
05001184+0859221 3291054532064896256 12.5 11.4 54.0  8  1.2   0 N 
05011802+2237015 3418324583527645440 13.6 12.2 14.3  8  1.4   0 N 
05015746-0656459 3187115498866675456 10.6  9.4  5.4  8  1.1   3 N 
05022845-2115236 2974726131970829952  7.8  6.6  8.4  8  1.8  47 Y 
05030563+2122362 3409166991697595904 13.1 11.7 23.0  6       27 Y 
05032009-1722245 2976850598890749824 10.6  9.4  9.2  8  1.2   0 N 
05032402+5307412  266846631637524864  9.2  8.2 13.9  8  1.1   1 N 
05041476+1103238 3292000966760477312 12.2 10.9 10.2  8  1.3   0 N 
05050591+4414037  205533465225342208 13.0 11.7 13.5  8  1.3   1 N 
05074296-1506302 2986540491784276992 14.5 13.2 27.1  8  4.9   0 N 
05083500-1810178 2976507997939000064  9.1  7.8  9.2  8  4.4   3 Y 
05091934-1348408 2986977753815048064 14.3 13.0 26.5  8  2.2   0 N 
05102208+4850327  261243245503357184 11.1 10.0 23.4  8  1.3   8 Y 
05124223+1939566 3407785622839603968  9.8  8.7 12.1  8  1.1   0 N 
05153094+5911184  281261607033049472 15.3 13.8 15.8  8  4.6   0 N 
05172386+4550229  211810233512673792  9.3  8.3 13.3  8  1.1   1 Y 
05172394+4550198  211810233512673920 11.6      13.3  8  1.0   1 N 
05184752-2123364 2962193318618003584 11.3 10.1 20.4  8  1.6   4 N 
05234899+2232397 3414568205129693952 14.3 12.6 24.9  2       73 N 
05264943+5623045  267675835201105408 10.9  9.9 37.9  8  4.9   0 N 
05280015+0938382 3338097377577012480 11.2 10.0 10.2  8  1.1   0 N 
05312734-0340356 3209938366665770752  7.1  6.1  5.7  8  1.0   0 N 
05325194+3349474 3449170488894369792 12.2 11.0 14.6  8  1.1   0 N 
05345212+1352471 3341624061123288448 10.6  9.4 11.9  8  1.0   1 N 
05360007-0738580 3015684005638599168 11.5 10.2 15.1  8  1.3   0 N 
05363099+1119401 3339921875389105152  8.2  7.3 11.4  8  1.1   0 N 
05363846+1117487 3339914973377653760 11.2 10.0 11.4  8  1.2   1 N 
05392474+4038437  191109281417914880 15.3 13.8 11.4  8  1.0   0 N 
05402570+2448090 3428755925216353280 13.3 11.3 10.2  2       77 Y 
05405390+0854183 3336130626153639424 13.8 12.5 15.7  8  1.2   0 N 
05413073+5329239  263916742385357056  8.9  7.9 12.3  8  1.1   0 N 
05420897+1229252 3340477717172813568 10.1  8.9  5.8  8  1.1   2 N 
05421271-0527567 3023121827755777280 13.5 12.1 13.0  8  1.1   0 N 
05454821+6214132  283569928616960768  8.4  7.5 13.5  8  1.0   0 N 
05470907-0512106 3022439786949104256 13.1 11.8 17.6  8  1.3   0 N 
05475224+6944273  485141642990696320 14.9 13.6 25.3  8  1.1   0 N 
05491754+2651189 3429465934852219136 13.5 12.3 46.0  8  1.2   0 N 
05530466-0636131 3019038722607021824 13.8 12.6 39.8  8  1.3   1 N 
05554318-2651233 2910909931633597312  9.8  8.7 14.0  8  1.2   2 N 
05565722+1144333 3342958387205080064 13.8 12.4 14.2  8  1.6   0 N 
05585333+2121010 3423241870109184896 13.7 12.0 16.5  7       72 Y 
05593774+5835351  269067920001221888  9.4  8.4 13.5  8  1.1   0 N 
05595569+5834155  269066953631488384 12.1 10.8 13.5  8  1.2   0 N 
06000351+0242236 3316364602541746048  9.9  8.7  5.2  8  1.1   4 N 
06011106+5935508  999747822484300800 10.4  9.2  7.7  8  1.1   3 N 
06022553+6620404 1104878103513141760 13.0 11.7 18.9  8  1.2   0 N 
06022918+4951561  970354749937140736 12.7 11.3  9.5  8  1.3   0 N 
06025422-0915030 3005440443830195968 14.6 13.2 15.3  8  1.0   0 N 
06032957+4748155  969705106068169984 12.6 11.4 26.3  8  1.3   1 N 
06043887+0741545 3322470431130299136 14.1 12.6 44.5  8  3.1  63 N 
06052936+6049231 1005873614080407296 12.3 11.0 16.0  8  1.4   0 N 
06074375-2544414 2911981886751531648 10.7  9.6 11.4  8  1.3   2 N 
06101978+8206256 1143321672882274560  9.5  8.4  9.5  8  1.1   2 N 
06103462-2151521 2940856402123426176  7.3  6.3  5.8  8  1.0   0 N 
06131090+5317546  996438498642633472 14.6 13.3 22.5  8  1.2   0 N 
06140240+5140081  971499272821709440 11.7 10.5 14.8  8  1.1   1 N 
06151198-1626152 2944727125434832768 12.3 11.0 12.9  8  1.0   1 N 
06170531+8353354 1149897160435827200 12.1 10.7 21.1  8 17.0  76 N 
06192078-0639215 3007559370624135424 11.9 10.7 16.8  8  1.3   0 N 
06235123+4540050  968319107238317696 14.1 12.4 20.4  8  2.2 100 Y 
06241011-0016301 3120174031215549824 12.7 11.4 21.9  8  9.5   0 N 
06244132+2325585 3377365057060447616 11.7 10.4  8.5  8  1.2   0 N 
06261024+1845249 3372159045216183552  6.5  5.8 14.6  8  2.7   1 Y 
06292339-0248499 3117120863519565568  9.6  8.3  4.1  7       40 Y 
06303881-0205537 3117320802840630784 13.9 12.6 21.4  8  1.3   0 N 
06305733+6721177 1104430744016172544 14.2 13.0 28.4  8  1.1   0 N 
06343344+3130084 3435919896308345856 11.4 10.3 19.1  8  0.9   0 N 
06360639+1137032 3352091927220152320 12.8 11.5 17.7  8  1.3   0 N 
06363696+0619102 3131963480225963392 14.8 13.5 20.7  8  1.2   0 N 
06371092+1733526 3359074685047632640  8.9  7.9 10.0  8  1.1   0 N 
06375540+0858594 3326562160572257024 14.3 13.0 34.4  8  1.2   0 N 
06401397-0552226 3100542495921276160  9.3  8.2 11.8  8  1.0   0 N 
06405810+4944304  991165550112776448 14.1 12.8 32.9  8  1.2   0 N 
06421118+0334527 3127503620545728128 10.9  9.7 15.2  8  1.1   0 N 
06421333+0335310 3127574019351694848 12.0 10.8 15.1  8  1.3   5 N 
06441792+4128179  945745343244835200 14.6 13.3 37.4  8  1.6   0 N 
06490542+3706533  943688191349024000 12.5 11.2 14.5  8  1.5   0 N 
06503427+5059518  991570479629581824 13.8 12.5 39.9  8  1.2   0 N 
06521806-0510253 3101923001490347392  6.2  5.5  8.7  8  1.3   0 N 
06521804-0511241 3101920046552857728  9.1  8.0  8.7  8  1.2   0 N 
06540419+6052191 1003752587430126464 10.0  8.7 10.9  8  9.1  63 Y 
06544902+3316058  939072613334579328  8.9  7.7  5.6  8  1.1   3 N 
06563093+4401567  953670245099501184 13.0 11.7 26.4  8  1.5   0 N 
06575703+6219197 1099288633074163328 12.1 10.7 11.5  8  1.9  52 Y 
06592868+1920577 3365063724883180288 12.8 11.4  7.8  8  1.6   0 N 
07011725+1348085 3353573072458196736 13.4 12.0 40.8  8  1.1  18 Y 
07023044+2154310 3367795633320598528 14.6 13.2 23.4  8  1.2   0 N 
07032317+3441509  939599584345993984 11.8 10.5 13.3  8  1.1   0 N 
07032989+7646260 1139642706975159552 11.6 10.4 16.9  8  1.2   0 N 
07035565+5242075  981548637301374336 11.7 10.4  9.0  8 18.9  12 Y 
07042594+6817196 1103079616027292416 10.8  9.7 16.4  8  1.3   2 N 
07073776+4841138  978338677527779200 12.0 10.8 10.6  8  1.2   0 N 
07100180+3831457  946632924007399936  9.9  8.6  6.1  8  1.1   3 N 
07111138+4329590  950075494913104768 14.2 12.1 13.1  3       83 N 
07132210+2303582 3367558512468755968 12.7 11.4 30.2  8  1.3   0 N 
07140394+3702459  898275195732381440 16.4 14.8 15.8  8  1.1   0 N 
07161802+3309103  890284258753196544 12.9 11.6 15.3  8  1.1   0 N 
07161977+2708331  883439489632629120  9.7  8.6 11.9  8 25.6   0 N 
07180819+3916295  948039989652369408  9.5  8.5 14.0  8  1.3   0 N 
07200325-0846499 3048443305671969152 15.3 13.8  6.8  4        0 N 
07272450+0513329 3139847906307949696  8.6  7.4  3.8  8  1.2   0 N 
07281309-1847359 3026511175437908096 12.3 10.9 13.5  8 15.3  61 Y 
07284541-0317524 3060641356390249728 10.3  9.1 11.7  8  1.1   5 N 
07302916+6247270 1088832380575983616 14.7 13.3 24.9  8  1.1   0 N 
07304280+4811599  975968718869126144 12.1 10.9 11.3  8  1.4   0 N 
07313844+1644034 3169197926101007232 13.3 12.0 26.5  8  2.3   0 N 
07315735+3613477  898506166187633280 10.5  9.3 12.0  8  1.2   2 N 
07315773+3613102  898506093171335424  9.6  8.4 12.0  8  2.5   0 N 
07320173+5755439  989380492985184768 15.5 14.1 24.2  8  1.0   0 N 
07341758+0059092 3134682194522547968 10.9  9.7 15.6  8  1.3   2 N 
07342749+6256295 1088813933689615872  9.7  8.6 11.8  8  1.1   1 N 
07343745+3152102  892348454394856064  8.3  7.3 15.1  8  1.0   0 N 
07345632+1445544 3165346538729784192 10.4  9.0 16.3  8  2.2  58 Y 
07352188+5450590  985610542491481984 10.3  9.2 12.8  8  1.1   1 N 
07362513+0704431 3142052633276822144 12.0 10.2  8.6 10       76 Y 
07384089-2113276 5715352842388433664 10.6  9.4 10.5  8  1.1   1 N 
07384719+4925272  982102722440657024 14.4 12.8 20.7  2       52 N 
07385081+1829205  671436777166606976 14.3 13.0 18.4  8  1.3   0 N 
07392304+0211012 3135225421986581504  8.9  7.9 15.1  8  1.0   2 N 
07401922-1724449 5717278911884264576 14.0 12.5  9.2  8  1.1   0 N 
07411976+6718444 1095986082399119360 14.0 12.6 24.1  8  9.1   8 Y 
07420056+0348339 3137189046675670144 13.2 12.2 56.9  8  1.1   4 N 
07444018+0333089 3136952686035250688  9.7  8.4  6.0  8  1.4   5 N 
07452950+1159466 3151719161552462976 13.5 12.3 31.7  8  1.2   0 N 
07464203+5726534 1082224869741957888 12.9 11.6 23.1  8  1.2   0 N 
07464256+2000321  672055699133504768 16.7 14.9 12.4  3        0 N 
07471385+5020386  982389862479141376 11.8 10.6 14.1  8  1.4   0 N 
07481617+2022073  672091364541849344 10.6  9.5 14.7  8  1.3   0 N 
07515138+0532572 3143635723866162432 13.1 11.8 14.8  8  1.2   0 N 
07515465-0000117 3085716990368639744 11.7 10.4  9.3  8  1.4   1 N 
07522390+1612157  666988221840703232 14.8 13.3 18.9  8  1.2   0 N 
07545478-2920559 5600272625752039296 12.0 10.2 12.4  8  5.5  65 N 
07555396+8323049 1148885991992198016 11.7 10.5 13.1  8  1.0   0 N 
07580909+0717015 3144499458967932672 12.3 11.0 13.1  8  1.3   0 N 
07581269+4118134  922225002820369152 10.7  9.4  8.9  8  1.2   5 N 
07582273+4939533  934118557536670720 11.8 10.5 16.0  8  1.3   0 N 
08012112+5624042 1081127557137725696 15.4 14.0 22.9  8  1.0   0 N 
08053691-0932377 3038607830561555072 13.5 12.2 16.3  8  1.4   0 N 
08072607+3213101  901941452829250560 16.5 15.0 19.0  8  1.1   0 N 
08115757+0846220 3098328182579892096 11.4 10.1  6.8  8  2.1   4 N 
08124088-2133056 5700706729031126656 10.7  9.4  8.1  8  1.1   5 N 
08134450+7918114 1138963758544545280 13.2 11.9 15.0  8  1.3   1 N 
08160798+0118091 3089711447388931584  9.1  8.0  8.9  8  1.1   3 N 
08255285+6902016 1097353325107339776 13.8 12.2 12.3  8  4.6  53 Y 
08292191+0355092 3091982587439255168 10.4  9.3 18.4  8  1.1   1 N 
08294949+2646348  703790044252850688 12.2 10.7  3.6  8  1.2   1 N 
08303256+0947153  599891555546067072 16.2 14.7 16.7  8  1.1   2 N 
08313011+7303459 1123140411831352064 11.7 10.4 14.7  8  1.4   1 N 
08313759+1923395  662732046688476288 10.6  9.3 16.6  8  1.5  32 Y 
08313744+1923494  662732115407952768 12.3 10.6 16.6  8  2.1  82 Y 
08323047-0134380 3073118648694573312 15.9 14.4 20.1  8  1.0   0 N 
08332512+1831459  659624826828509440 13.3 12.0 20.9  8  0.9   1 N 
08342587-0108391 3073508528645520000 11.5 10.3 13.4  8  1.2   0 N 
08354915+6804096 1094235934764378112 10.6  9.4 13.0  8  1.2   2 N 
08362561+6717419 1093918828739878528  8.6  7.6 14.2  8 13.4  56 Y 
08401597+3127068  709563717249089792 11.0  9.8 11.2  8  1.3   0 N 
08402975+1824091  659464504288593536 15.0 13.5 13.5  8  1.2   0 N 
08412013+5929505 1040827088726734976 13.1 11.7  9.5  8  1.3   1 N 
08420260-0907330 5750467326759990400 12.4 11.5 70.1  8  1.0   0 N 
08425223+0933111  598180646733241216 10.7  9.6 15.5  8  1.2   0 N 
08482967+6109057 1041395708035677312 13.6 12.4 17.6  8  1.2   0 N 
08490865+3936263  912087093295958144 14.0 12.7 16.4  8  1.2   0 N 
08505062+5253462 1029276134960938112 14.1 12.6 30.9  8  5.4  67 N 
08524084+2818589  704966762213039488 11.7 10.4 12.6  8  1.5   5 N 
08533619-0329321 5761985432616501376 15.9 14.4  8.7  8  0.9   0 N 
08540240-3051366 5641353923129557504 12.0 10.8 30.2  8  1.4   3 N 
08540524-1307301 5736464668224470400 11.5  9.7 15.4  8  3.8  71 Y 
08541227-0804594 5756746775106229120 15.0 13.6 19.6  8  1.1   0 N 
08550658+5251283 1017617463414788096 14.2 12.9 27.5  8  1.1   0 N 
08552032-2352151 5653063069125830016 12.4 11.0 15.6  8 12.0  77 N 
08552479+7047389 1118916397393675648  8.1  7.2 11.6  8  2.2   0 Y 
08561768-2326574 5654624444358527872 14.6 12.7 23.3  8  2.9  98 N 
08561956+1239500  605079910398496640 12.8 11.5 11.7  8  1.1   0 N 
08581519+1945470  660597997696173440 12.0 10.5  5.2  8  2.6   7 Y 
08583481+0758555  585008772310106496 15.2 13.8 22.7  8  1.0   0 N 
08585633+0828259  585250252550906624 10.0  8.3  6.8 10       91 Y 
08595604+7257364 1123681096674583552 12.8 11.5 14.4  8  1.5   0 N 
09002359+2150054  685103912857072640 13.4 12.0  6.4  8  1.2   3 N 
09003254+4635117 1010729194865571456 11.8 10.5 10.1  8  1.3   0 N 
09011048+0156350  576949798755602560 10.7  9.5 23.5  8 14.4   1 N 
09025284+6803464 1117132130541140736 11.4 10.1 12.3  8  1.3   0 N 
09032096+0540145  583370740503160704 14.7 13.1 17.5  5       37 N 
09064536-0848248 5743705394673617664  8.8  7.8 14.5  8  1.1   1 N 
09070278-2208494 5655050092795276800 12.6 11.3 15.3  8  1.9   0 N 
09142298+5241125 1022456139210632064  7.0  6.0  6.3  8  1.1   0 N 
09142485+5241118 1022456104850892928  7.1  6.1  6.3  8  1.1   0 N 
09153642-1035470 5742299050967060352 12.0 10.6  7.4  6       39 N 
09162066-1837329 5680147991886954240  9.8  8.7 13.4  8  1.1   0 N 
09170753+2007549  636051812923218304 13.3 12.1 28.2  8  1.2   0 N 
09172729+5601179 1024245456945924736 13.9 12.6 31.8  8  1.3   0 N 
09184142+2645526  694744465169442816 14.7 13.4 24.9  8  1.1   0 N 
09191895+3831159  811947078931179264 13.1 11.8 19.3  8  1.3   0 N 
09191904+3831233  811947108994206976 13.2 11.9 19.3  8  1.3   0 N 
09202188+2643434  694072869723271296 14.1 12.8 18.8  8  1.2   0 N 
09211954+7306387 1120741689776617600 13.5 12.2 15.1  8  1.3   0 N 
09285571-0722111 5745027011945719808 13.5 12.2 17.5  8  1.2   0 N 
09290378-2429041 5662393657942798464 15.2 13.1 17.7 19       97 N 
09291113+2558095  646076953786745472 14.4 13.0 17.7  8  1.1   1 N 
09304457+0019214 3840711729206827520 10.5  9.3  9.9  8  1.1   2 N 
09311936-1329192 5690031948585514368  9.7  7.9 10.0 16       81 Y 
09312228-1717425 5682008056323530368 15.0  7.9 15.7  8 14.7   0 N 
09315632+3619129  798914636327665536  9.4 13.5 13.6  8  1.1   0 N 
09324827+2659443  646255246469567232 13.8  8.4 18.1  8  0.8   0 N 
09360161-2139371 5664814198431308288  9.9 12.5  9.4  8  1.1   0 N 
09410199+2201291  640862653425455360 12.7  8.8 12.3  8  1.2   0 N 
09411033+1312344  614543647497149056  9.4 11.4 11.5  8  1.1   0 N 
09422327+5559015 1022122334352145280 11.3  8.4 16.5  8  1.5   4 N 
09423493+7002024 1071194431653425280  9.6 10.0 11.9  8  1.2   0 N 
09425182+7002221 1071195187567668480 10.1  8.5 11.9  8  1.1   0 N 
09435563+2658085  646818024623804416 10.8  8.9 14.4  8  1.1   1 N 
09444731-1812489 5683871247496205312 11.1  9.7 11.0  8  1.0   0 N 
09445422-1220544 5690846274384548864 11.9  9.9 13.1  8  1.1   0 N 
09462113+3251176  793575098624411136 13.9 10.5 43.9  8  1.1   0 N 
09492223+0806450 3853943806185777664 16.8 12.7 16.7  8  1.0   0 N 
09510964-1219478 5690980582306104448  9.2 15.2 13.1  8  1.1   0 N 
09535523+2056460  628080246633611520 12.4  8.2  9.5  8  1.2   0 N 
09554360+3521421  795434510226597760 11.6 11.1 19.2  8  1.3   1 N 
09560868+6247185 1051547052218220160  8.2 10.4 10.5  8  1.0   0 N 
09585650+0558000 3850237416912716928 13.1  7.3 15.0  8  1.2   0 N 
09592093+4350258  808270896163473920 12.9 11.8 27.2  8  1.3   0 N 
10005030+3155459  746545859566712832 14.1 11.6 14.9  8  8.4   0 N 
10011109+8109226 1134155113160270720 13.5 12.7 19.8  8  1.3   0 N 
10020580+6945294 1070519572033023232 12.8 12.2 16.1  8  1.3   0 N 
10020745+4957438  823980855739853056 15.2 11.6 26.1  8  4.4   0 N 
10022184+4805209  823228721067307392  9.3 13.8 15.0  8  0.9   0 N 
10024246+1459127  615779464207025152 12.8  8.3 17.9  8  4.4  25 N 
10024936+4827333  823290156279169152 13.6 11.5 16.6  2       25 N 
10034606+5154485  827426450303227904 15.2 13.8 25.0  8  0.7   0 N 
10035302-0902565 3770543371022512896 10.8 10.0 51.6  8  1.1   0 N 
10042148+5023135  824017070904063104 10.6  9.5 21.8  8  1.1   0 N 
10051641+1703264  622824310083823872 14.4 13.1 25.5  8  1.2   0 N 
10080113-1436263 5674530002865102976 14.4 12.7 20.3 18       54 N 
10092996+5117197  848178083009862656 12.2 10.9 13.2  8  1.4   0 N 
10103863+1602247  621757951308653824 13.3 12.1 47.5  8  1.4   1 N 
10120466-0241044 3828751074215823872  9.6  8.5 11.5  7       34 Y 
10121768-0344441 3828238392559860992  8.3  7.3  7.7  8  1.0   3 N 
10123481+5703495 1045525233191254784 10.5  9.3 10.0  8  1.0   4 N 
10132098+4647259  810434666326580224 14.4 13.0 21.1  8  1.3   0 N 
10145315+2123464  628865130046268672 12.9 11.6 18.1  8 13.8   0 N 
10150690+3125110  742898500326087552 12.9 11.6 33.3  8  1.4  12 Y 
10155390+1729271  622339455521105280 11.6 10.4 14.0  8  1.1   0 N 
10163470+2751497  740931340878555904 16.1 14.6 20.2  8  0.9   0 N 
10164599-1157412 3765772972322477696  9.9  8.8 13.5  8  1.2   0 N 
10181212-2028214 5668221005144733056 13.9 12.6 25.4  8  1.3   0 N 
10181387-2028413 5668221005144096896 12.3 11.0 25.3  8  1.6   0 N 
10183516-1142599 3767281845873242112 11.8 10.6 22.0  8  1.2   0 N 
10183622-1143018 3767281639714811648 14.5 13.1 22.1  8  1.2   0 N 
10193634+1952122  625453654702751872  8.2  7.0  5.0  8  1.2   0 N 
10235185+4353332  806039471675754112 13.5 12.1 18.2  8  1.4   1 N 
10251088-1013434 3767878708888402816  9.3  8.2 12.8  8  1.2   0 N 
10260265+5027090  847330222106968064 12.2 11.0 18.7  8  1.4   0 N 
10285555+0050275 3855208897392952192  8.7  7.6  7.0  8  0.9   0 N 
10313075+5705179  854769723937106560 13.5 11.7 17.9 16       94 Y 
10323297+0630074 3862117335108574848 14.0 12.6 19.4  8  1.1   0 N 
10350110-0924384 3762071530853756928 11.0  9.8 16.3  8  1.0   0 N 
10352725+6926594 1073206263054159104 10.7  9.5 12.7  8 15.2   0 N 
10360120+0507128 3858896247076028288 11.4 10.1 15.3  8  1.2   0 N 
10360869+1923314 3987041475434695936 15.1 13.7 17.2  8  1.0   0 N 
10364812+5055041  835398287562006784 13.0 11.7 24.6  8 12.7   0 N 
10372897+3011117  735453264711448064 15.4 14.0 20.1  8  1.1   0 N 
10374532-2746388 5468091231551021184 11.7 10.4 15.5  8  1.4   0 N 
10413809+3736397  751975660302006784 11.5 10.3 10.1  8  1.0   1 N 
10451481+4941301  835748825612078848 14.3 13.0 18.8  8 12.5   0 N 
10452148+3830422  776067089642433664  8.7  7.6 13.9  8  3.0  41 Y 
10471265+4026437  779689606794219136 15.2 13.7 24.7  8  1.5   0 N 
10471381+4026493  779689533779300736 17.0 15.3 25.3  8  2.8   0 N 
10481258-1120082 3757613049856225792 12.8 11.4  4.6  8  1.1   0 N 
10494561+3532515  750586216906847104 11.6 10.3  9.7  8 10.2  56 Y 
10503825+5145016  837177915851182080 12.8 11.5 26.4  8  1.4   0 N 
10505201+0648292 3864615459886222464 10.3  9.1  7.0  8  1.0   0 N 
10520440+1359509 3873066031380105216 11.5 10.3 13.2  8  1.2   0 N 
10521423+0555098 3864228496219589120 13.1 11.8 13.9  8  1.9   0 N 
10542303-1507082 3557751969417327616 14.5 13.2 33.6  8  1.0   0 N 
10544197-0718326 3763681215875388288 12.2 10.6 20.5  8  2.1  47 Y 
10562886+0700527 3864972938605115520 11.0  9.6  2.4  8  0.8   3 N 
10590638+3015129  733392535107534464 13.8 12.5 22.3  8  1.2   0 N 
11000432+2249592 3988987164339438208  9.0  7.8  6.7  8  1.1   0 N 
11003568+3728508  763204113562706560 13.8 12.6 26.3  8  1.1   0 N 
11005043+1204108 3871653498240785280 14.0 12.7 21.4  8  4.5   0 N 
11011965+0300171 3814642931282607104 12.7 11.4 14.9  8  1.1   0 N 
11023832+2158017 3988689609004982912  8.8  7.8 11.9  8  1.1   0 N 
11030845+1517518 3969483511689636864 12.0 10.6 18.2  6       69 Y 
11032027+3558203  762815470562110464  6.6  5.5  2.5  8  1.0   0 N 
11035418+2417483 3995235242243230208 14.9 13.6 22.4  8  1.1   0 N 
11050685-2212520 3539057213728669184 14.1 12.7 16.7  8  1.2   0 N 
11052903+4331357  778947814402602752  7.9  6.9  4.9  8  0.9   0 N 
11053133+4331170  778947608243864320 12.3 10.9  4.9  8  1.0   0 N 
11065691-1244024 3564313133257411840 15.9 14.4 23.8  8  8.9   3 N 
11084947+3955129  765038614353808768 14.1 12.8 17.6  8  1.1   0 N 
11093138-2435548 3536123338748976256  9.5  8.4 10.8  8  1.4   0 N 
11110245+3026415  732856080807636224  9.1  8.0 11.9  8  1.0   0 N 
11115176+3332111  758200712885953280 11.1  9.9 13.4  8  1.1   0 N 
11123864+0338455 3812076361905737088 14.3 13.0 28.2  8  1.0   0 N 
11123898+1856054 3972130276695660288  9.9  8.8 16.7  8  1.2   0 N 
11151105+7328360 1078773262224027648 10.6  9.5 14.5  8  1.4   0 N 
11200526+6550470 1057318835428596096  8.5  7.5  9.1  8  1.1   0 N 
11212655-2027095 3545469496823737984 10.2  9.0 13.1  8  1.4   1 N 
11214924-1313084 3562157781229213312 16.4 14.9 14.4  8  3.1   0 N 
11230800+2553370 3994492865736279552 13.5 12.2 16.2  8  1.3   0 N 
11240434+3808108  764072689093638528 13.0 11.7 18.5  8  1.4   0 N 
11250052+4319393  771803119125632896 13.5 12.2 27.7  8  1.2   0 N 
11304179-0805425 3592769731134725248 10.8  9.6 13.5  8  1.0   0 N 
11310835-1457201 3560746351897773952 12.6 11.3 11.5  8  1.9   5 N 
11350732-0539219 3593710810008880768 13.3 12.1 18.2  8  1.2   0 N 
11414471+4245072  772430527947893632 10.6  9.4 11.0  8  1.3   0 N 
11421096+2642251 4017860992519744384  9.6  8.4  9.8  8  1.1   2 N 
11451191+1820587 3974796042637565696 12.1 10.8 27.5  8  1.3   0 N 
11470543+7001588 1061671217847343872 12.9 11.0 30.4  8  4.7  43 Y 
11474143+7841283 1129149723913123456  9.6  8.3  5.3  8  1.3   0 N 
11474209+0015061 3795993633527490304 14.8 13.4 18.9  8  1.2   4 N 
11474440+0048164 3796072592206250624  9.6  8.3  3.4  8  1.1   2 N 
11505787+4822395  786834302080370304 11.7 10.4  8.0  8  1.0   1 N 
11510737+3516188 4031586157514097024  8.9  7.8  8.8  8  1.0   1 N 
11513460-0501259 3599247366450007680 12.2 11.1 63.5  8  1.5   0 N 
11520981+0357233 3895876671408042368 12.2 10.1 17.3  6       43 Y 
11525791+2428454 4004586348119642240 13.0 11.8 16.8  8  1.2   0 N 
11535267+0659561 3899128064731508736 15.3 13.8 14.9  8  1.1   0 N 
11540788+0948227 3912369208386557440 11.5 10.3 11.5  8  1.1   0 N 
11554286-2224586 3493736924979792768 15.1 13.6 11.0  8  1.1   0 N 
11574552-0149023 3602406744394215936 14.2 12.9 19.9  8  1.2   0 N 
12003652-1349406 3573665957121305856 14.1 12.8 25.5  8  1.1   0 N 
12014079-1213537 3574523370032644992 11.3 10.2 24.8  8  1.5   3 N 
12032808-2922599 3473913108288671488 13.8 12.6 23.3  8  1.1   1 N 
12054662-1849315 3518918112077486720 14.5 13.2 22.9  8  1.0   0 N 
12080810+3520281 4029757983210057088 16.0 14.5 31.1  8  1.0   0 N 
12084374-1133446 3574445407785255296 14.4 13.1 17.6  8  1.1   0 N 
12100559-1504156 3569610404187997696 10.7  9.5 12.3  8  1.3   0 N 
12102834-1310234 3571124882669324800 12.3 11.0 22.0  8  1.4   0 N 
12111179-1957376 3517841209157902720 10.6  9.4 12.7  8  1.1   3 N 
12111697-1958213 3517841140438425600 11.4 10.2 12.7  8  1.4   4 N 
12122112+5429231 1573086507223498496 12.1 10.9 15.2  8  1.5   0 N 
12141654+0037263 3698534434669937024 11.8 10.5  8.1  8  1.4   4 N 
12185939+1107338 3907283967108054528 11.9 10.6  6.5  8  1.4   0 N 
12190600+3150433 4015371320236765952 14.0      28.4  8       68 Y 
12215663+6218233 1583416698140114432 15.3 13.9 39.0  8  2.5   0 N 
12225061-0404462 3693059553959836032 13.4 11.5 17.0  6       89 Y 
12233316+6711184 1680921595450031232 10.8  9.1 13.2  8  6.6  98 Y 
12235633-2757468 3474993275382942208 15.8 14.3 21.0  8  1.1   2 N 
12245243-1814303 3519785523672576384 10.3  9.2  8.9  8  1.1   1 N 
12250105+2323175 3953845192168088576 14.7 13.4 22.0  8  1.1   1 N 
12253211-1559418 3521407509481957120 13.3 12.0 12.9  8  1.1   0 N 
12265737+2700536 4009083969152655872 13.3 12.0 26.6  8 17.1   0 N 
12285759+0825316 3902745286187581312 10.9  9.5 13.8  8 21.3  56 Y 
12290290+4143497 1534831272173203072 11.6 10.4 23.5  8  3.3   0 N 
12295422-0527241 3680612219043341824 11.7 10.5 21.3  8  1.2   0 N 
12311578+0848380 3902785006045478656  9.0  8.0 13.7  8  1.0   1 N 
12322631+2023274 3949199167129128832 11.8 10.6 22.8  8  1.6   0 N 
12331738+0901157 3902874650601954816 11.2  9.5  4.5  8 13.9  40 Y 
12335866+1441312 3933338510035631104 11.2 10.3 56.9  8  2.6   0 N 
12362870+3512007 1518564478676515712 12.2 11.0 11.9  8  6.5   2 N 
12372157-2052349 3515253160648329088 12.0 10.7 23.9  8  1.2   2 N 
12384731-0419168 3680458326070745728 12.2 11.0 18.7  8  1.5   1 N 
12385241+1141461 3928391218812375808 10.3  9.2 14.3  8  1.1   0 N 
12394672+0410471 3707083515533601280 14.8 13.4 21.3  8  3.2  21 N 
12404113+1955241 3948427451701605632 13.7 12.4 46.5  8  4.7   1 N 
12424996+4153469 1534239391319888384 11.1  9.8 14.3  8  1.3   2 N 
12435889-1614351 3523602753165287552 13.3 11.7 19.5  6       44 Y 
12440075-1110302 3530383784971799680 12.6 11.4 14.2  8  1.4   1 N 
12460939+0706248 3709637096929192960 15.4 14.0 20.8  8  1.3   0 N 
12471472-0525130 3677094164086948736 13.2 12.0 19.8  8  1.1   0 N 
12474687-0836168 3675105693014139264 11.2 10.2 32.6  8  1.6   0 N 
12475664+0945050 3735000631158990976 10.1  8.9  8.1  8  1.1   0 N 
12483449+4933540 1567471477437161344 11.3 10.2 26.9  8 21.0   0 N 
12490273+6606366 1677568531661779072  9.8  8.5 10.2 16       45 Y 
12504357-0046047 3689602277083844480  7.8  6.9 10.7  8  1.0   0 N 
12505265-2121136 3502592975744957824 15.3 13.8 17.6  8  2.9   1 N 
12534836+5411109 1570296397685102848 14.6 13.3 24.5  8  1.3   0 N 
12543209+4459351 1530331933155079808 14.2 12.8 18.5  8  1.4   0 N 
12545079+1159143 3927886100593557888 13.9 12.6 17.8  8  1.1   0 N 
12560215-1257217 3526198184723289472 15.1 13.6 21.2  8  7.3   9 N 
12574030+3513306 1515952176488267008  9.8  8.8 17.8  8 10.6   0 Y 
12591825-0010339 3689321489301802496 11.7 10.5 29.4  8  5.1   1 N 
12592403+0743551 3730621070186855424 14.1 12.7 18.2  8  1.3   0 N 
13003350+0541081 3705324881045028992 11.8 10.5  8.5  8  1.1   1 N 
13004379+3557591 1516374663831829888 15.6 14.2 35.8  8  1.0   0 N 
13004666+1222325 3737308025029348608  8.9  7.8 11.5  8  4.2   2 N 
13033187+0940386 3734285330125210112 12.8 11.7 50.9  8  9.7   0 N 
13065025+3050549 1466009540856759680 13.6 12.3 14.1  8  1.1   0 N 
13070434+2048390 3943234217765374336 11.5 10.4 24.5  8  1.9   0 N 
13092185-2330350 3504014060164255104 16.1 14.6 15.0  8  1.0   0 Y 
13093495+2859065 1461125613285603840 12.6 11.3 12.8  8  1.4   1 N 
13101268+4745190 1554433777791815808 12.8 11.5 12.2  8  1.4   1 N 
13112163+2832419 1461049369026235904 14.1 12.8 18.7  8  1.1   0 N 
13115179+2520507 1447300972552225024 14.0 12.7 24.6  8  1.2   0 N 
13130478+2011265 3940052815229913344 11.7 10.5 22.0  8  1.6   0 N 
13142039+1320011 3742871034173807488 14.0 12.1 16.4 11       84 Y 
13142389+6622328 1678489647527832320 15.1 13.7 18.1  8  1.2   0 N 
13151998+1621471 3936759743545201280 13.1 12.0 45.4  8  1.6   0 N 
13152591+1615077 3936753661871508096 12.9 11.8 25.0  8  1.2   0 N 
13163284+2752297 1461507384337635840 12.0 10.9 15.4  8  1.6   0 N 
13165156+1701000 3936909723803146496  8.9  7.9 11.0  8  1.1   1 N 
13165306+2310069 1445977882106817024 10.8  9.8 27.8  8  1.2   0 N 
13175839+3617574 1474445475101294848 10.5  9.4 23.7  8  1.2   0 N 
13193356+3506373 1473166433840438016  8.7  7.7 13.7  8 19.3   0 N 
13193466+3506258 1473166433840437888 11.0  9.9 13.5  8  1.7   1 N 
13194014+3320477 1472718211053416320  9.7  8.7 16.9  8  1.2   0 N 
13194569+4746409 1552921051659352960  8.0  6.6  9.1  7       73 Y 
13201746-0224128 3638148809395689344 13.7 12.4 56.8  8  1.4   0 N 
13205797+3416446 1472903753640492160  9.8  8.7 16.7  8  1.2   0 N 
13225673+2428034 1446540213584440704 11.6 10.4 13.8  8  1.5   0 N 
13233281+2914149 1462061709995883136  8.8  7.8 18.1  8  1.2  31 Y 
13282106-0221365 3637980103080627328 10.2  9.0 13.2  8  0.9   2 N 
13295979+1022376 3738099879558957952  8.2  7.2  7.6  8  1.1   0 N 
13303106+1909340 3746973763029907328 13.2 11.9 15.0  8  2.1   0 N 
13304092-2039030 6196627086360009600 11.2 10.0 17.1  8  4.2   0 N 
13314666+2916368 1450067137649786752 10.6  9.4 18.3  7        7 Y 
13324460+1648397 3745619095984248448 10.9  9.7 16.6  8  1.7   0 Y 
13345155+7430131 1712527259053051392 12.4 11.2 39.2  8  1.2   0 N 
13382562-2516466 6191370493065717504 11.5 10.3 31.0  8  1.6   0 N 
13391591+0922369 3725759854401974784 13.7 12.4 31.6  8  1.2   0 N 
13392410+4611114 1503625448550796032  9.4  8.4 13.4  8  1.2   0 N 
13400715-0411101 3633926753464638592  8.9  8.0 15.1  8  1.0   0 N 
13401891+4712296 1552091474426587264 13.8 12.6 23.7  8  1.5   0 N 
13414631+5815197 1658968059093995136 11.8 10.3 21.6  8  1.8  75 Y 
13420990-1600233 3605249600427076352 12.4 10.7 20.2  8  1.4  98 Y 
13424328+3317255 1470462322431834880 10.7  9.5  9.2  8  0.9   1 N 
13434500-2252409 6192163825065867008 13.2 12.2 86.5  8  1.1   0 N 
13442828+5141086 1559243419606846976 12.2 10.5 24.3 15       86 Y 
13444438-0753206 3619856578041834368 13.4 12.2 86.1  8  5.1   0 N 
13450502+1747105 1244644727396803584  9.1  8.2 12.9  8  1.0   1 N 
13454354+1453317 3741297293732404352  7.6  6.6  5.4  8  1.0   0 N 
13454720+4730059 1504125657621692416 13.2 12.1 73.9  8  1.2   0 N 
13455074-1758047 6294928369390563968 10.6  9.4 11.2  8  1.0   0 N 
13465120+4932334 1510392805181563008 13.1 11.8 38.7  8 20.7   0 N 
13480721-1344321 3606183188877989376 13.5 12.2 18.2  8  1.3   0 N 
13480916+0429169 3713898151162861184 14.0 12.7 28.0  8  1.2   0 N 
13481341+2336486 1251824607045654016 13.4 12.1 11.9  8  1.2   0 N 
13483501+5620080 1658477436390808192 11.0  9.9 31.9  8  1.1   0 N 
13484861+0406022 3713826030072008192 12.8 11.6 16.3  8  1.6   0 N 
13490104+0247281 3665076433275547904 10.9  9.2 18.2  8  4.9  85 Y 
13525004+6537197 1671341275759472256 11.1  9.9 27.6  8  2.4  73 N 
13525060+6649064 1672538231604762624 13.9 12.6 16.3  8  1.1   0 N 
13531086+5528329 1657628819572627072 13.9 12.3 23.0  2       50 N 
13533877+7737083 1714831771000745344 11.5 10.3 13.2  8  1.2   0 N 
13534589+5210298 1512602170717804672 12.8 10.9 47.2  8 14.0   0 Y 
13534717+7851069 1715209040928674560  9.9  8.9 22.7  8  1.0  50 N 
13543328+1534021 1243207596979579392 15.6 14.2 37.4  8  1.2   0 N 
13562062-2803497 6177326740282908160 13.8 12.3 18.9  9       20 N 
13564148+4342587 1502523188143833088 15.8 14.3 21.6  8 11.0   0 N 
13573203+6129343 1661568850770761600  6.2  5.5 10.1  8  1.0   0 N 
13581392+1234438 3727748630418376704 11.1  9.9  9.4  8  1.6   0 N 
13581621-1202591 3612684120096472192 12.9 11.6 17.3  8  1.3   0 N 
13591045-1950034 6290519435137636224 11.4 10.1 10.8  8  1.4   0 N 
14002662+4739590 1509560784116529664 14.5 13.5 86.9  8  1.1   0 N 
14010324-0239180 3657653114880309248  8.9  7.8 10.4  8  1.2   0 N 
14023312+4620239 1508886439891509248  9.0  8.0 11.2  8  1.1   0 N 
14023324+4620266 1508886439891508736  9.2  8.1 11.2  8  1.0   0 N 
14063932-0543293 3643666777219441536 12.6 11.3 42.6  8  5.7   0 N 
14064928-3018281 6173042836822996224 15.0 13.6 22.5  8  1.1   0 N 
14084097-2801035 6270217399607792512 13.8 12.6 30.8  8  1.5   0 N 
14085027+7316300 1699503788635584896 13.9 12.7 28.0  8  1.2   0 N 
14095169+0724258 3674243817630610304 15.1 13.2 28.1  8  0.7   0 Y 
14101039+1846119 1245861955488573568 15.2 13.9 38.7  8  1.1   0 N 
14120695-0413485 3644256252890922240 15.2 13.9 27.8  8  1.3   0 N 
14130492-1201262 6304110498368466048 12.3 11.0 31.3  8  1.3   1 N 
14142062-0557100 3640929439942913280 13.7 12.4 41.2  8  1.5   0 N 
14153253+0439312 3668176368871118208 12.7 11.3 13.9  8 13.2   1 N 
14154574+0625058 3673148669689507968 13.8 12.5 31.5  8  1.4   0 N 
14155637+3616368 1483977656798789120 11.7 10.5 13.6  8  1.5   0 N 
14170294+3142472 1477446592088319872 12.0 10.3 16.7  2       55 Y 
14173548-1812571 6296255239406469760 13.2 12.0 40.8  8  1.4   3 N 
14192958+0254365 3666992950762141312 13.2 11.9 20.9  8  1.7   0 N 
14200739-0937127 6329012134635132544 11.6 10.4 13.8  8  1.5   0 N 
14224340+1624464 1232349301180166016 13.5 12.2 33.1  8  1.4   0 N 
14230784-2217083 6276491659631783424 13.5 12.2 24.4  8  1.4   0 N 
14235017-1646116 6296845578367482496 12.0 11.0 59.1  8  1.5  87 Y 
14245599+0853155 1175938925836488448 11.1  9.9 13.0  8  1.7   0 N 
14251160+5149535 1604859408265509632 10.5  9.4 14.5  8  1.2   0 N 
14251336-1624559 6298364691119997440 15.2 13.8 23.2  8  1.5   0 N 
14253413-1148515 6327575515318207104 12.2 11.0 32.0  8  3.5   1 N 
14265411-2454104 6271806022110064128 12.7 11.6 38.8  8  1.3   0 N 
14275607-0022310 3652910371473481344 12.5 11.2 17.5  8  1.5   0 N 
14275640-0022191 3652910405833716864 12.5 11.2 17.5  8  1.5   0 N 
14280419+1356137 1227705135863076864 14.9 13.4 13.2  8  1.2   0 N 
14283182+4554326 1494578701236917888 14.9 13.5 20.8  8  1.3   0 N 
14284323+3310391 1287312100751643776 16.6 15.1 11.0  8  1.1   0 N 
14292971+1531578 1229089524081628416  9.7  8.7 14.2  8  1.3   0 N 
14303787+5943249 1618010323247026560 14.8 13.4 10.0  8  1.1   0 N 
14305591+0858023 1176086638351803648 15.2 13.8 26.5  8  1.2   0 N 
14310120-1217451 6324308389531786112 10.7  9.5 10.9  8  1.4   2 N 
14311348+7526423 1701602958196086528 12.8 11.5 14.5  8  1.3   0 N 
14311564-1318247 6300158578700499712 14.7 13.3 24.3  8  1.5  29 N 
14314309+3214337 1287014133096525056 13.5 12.2 35.4  8  1.6   0 Y 
14320849+0811313 1172618435080418176 13.7 12.3 12.7  8  1.4   0 N 
14321078+1600494 1235125877277843840 12.2 11.0 15.8  8  1.4   0 N 
14341683-1231106 6324325225803432320  9.9  8.6  6.3  8  1.4   0 N 
14365301+5820549 1611087248283201024 10.7  9.6 18.5  8  1.7   3 N 
14371253+7536437 1701585301586363904 11.7 10.5 17.8  8  1.2   0 N 
14392836+1929149 1237730036208674048 17.5 15.9 14.2  8  0.9   0 N 
14415883-1649008 6285682717847042560 13.3 12.1 21.4  8  1.2   0 N 
14422164+6603208 1669449084967071872  9.9  8.8 10.9  8  1.1   1 N 
14441717+3002145 1282632682337912832 15.9 14.4 14.8  8  1.1   0 N 
14442602-1800065 6282343741551522688 13.6 12.3 72.9  8 14.4  82 N 
14444013-2214455 6278792971828981888 13.8 12.5 30.4  8  1.4   0 N 
14493159-2606322 6228695236338166528 11.1 10.1 20.7  8  1.5   0 N 
14493338-2606205 6228695270698475392 10.8  9.8 20.7  8  1.1   1 N 
14511044+3106406 1283125607149311360 11.3 10.1 13.0  8  1.8   1 N 
14512912+0856423 1173468907324791424 13.1 11.9 31.4  8  1.5   0 N 
14515703+6307588 1620288580060016384 13.9 12.1 23.1  8  7.7  79 Y 
14522854+1223330 1181472011945052928 10.6  9.5 20.7  8  1.1   0 N 
14533718+1134124 1181168684174651392 13.7 12.4 19.5  8  1.3   0 N 
14535144+2333208 1266092694561970432 10.7  9.2 11.4  8  1.9  57 Y 
14542923+1606039 1187851653287128576  9.1  8.0  9.9  8  1.2   0 N 
14562713+1755001 1188693088919917952 14.1 12.7 18.7  8  1.4   0 N 
14563140-2029416 6232825208170459648 13.2 12.1 59.9  8  1.4   0 N 
14563831-2809473 6224387727748521344 14.1 12.6  7.1  8  1.3   1 N 
14565808-0634382 6333656226936696320 13.6 12.4 73.2  8  1.3   0 N 
14572643-2124384 6232511675556408320  7.2  6.2  5.9 16        3 Y 
14575374+5639242 1612801833587498240 13.6 12.2 11.5  8  1.4   0 N 
15002635-0039281 6340981796172195584 15.3 13.8 34.1  8  7.5   0 N 
15005557+4525343 1586968533015434624  8.5  7.5 11.7  8  1.5   1 Y 
15010818+2250020 1262763648230973440 16.5 14.9 10.7  8  1.7   0 N 
15011074+0709477 1160612111702571776 11.5 10.3 31.3  8  9.3   0 N 
15020759+7527526 1701049564545336192 14.9 13.0 17.2  2       73 Y 
15045835-2107003 6231840080111876992 13.1 11.9 24.6  8  1.6   0 N 
15072779-2000431 6256677841624904320 15.9 14.4 23.7  8  1.9   1 N 
15074769-1627386 6306068659857135232 18.0 16.3  7.4  8  1.2   0 N 
15075723+7613590 1701943978599634816 12.4 11.1 29.7  8  1.5   0 N 
15085332+4934062 1589569462130363520 11.8 10.6 39.7  8 27.5   1 Y 
15093558+0310007 1155276250492687616 10.4  9.2 14.6  8  1.0   0 N 
15100481+1921286 1212774313804554752 12.0 10.8 17.4  8  1.7   2 N 
15115065-1014178 6319027263385067264 12.7 11.5 15.3  8  1.3   0 N 
15130345-2037500 6255739717688274560 15.0 13.6 27.2  8  1.2   0 N 
15154371-0725208 6322245323464909440 12.3 10.3 17.5  8  1.1  98 Y 
15164073+3910486 1388684770725399296 14.7 13.2 17.6  8  1.2   0 N 
15191181-1245061 6314466489153193344 11.5 10.3 21.5  8 10.1  12 Y 
15191809-0128494 4415519473152175488 15.2 13.9 37.3  8  1.1   1 N 
15192689-0743200 6322070093095493504  9.4  8.3  6.3  8  1.3   0 N 
15202740+5538502 1600624914108541824 14.5 13.2 25.2  8  2.2   0 N 
15210085+0914275 1164145048721331968 11.7 10.7 48.8  8  1.4   0 N 
15211607+3945164 1388901855552690688 14.7 13.0 22.4  2       61 Y 
15215291+2058394 1214160733157163008  9.1  8.1 11.5  8  1.3   0 N 
15220233+5901172 1614788956040207744 12.6 11.4 31.6  8  1.3   0 N 
15224364+5040263 1595464798663875328 12.0 10.9 31.2  8  1.4   0 N 
15235112+1727569 1208695640675619584 12.2 10.9 11.2  8  1.5   0 N 
15235144+5828064 1602705361906694784 12.9 11.7 23.1  8  1.4   1 N 
15242452+0608505 1162169432484588672 13.4 12.2 67.1  8  6.7   0 N 
15242475+2925318 1272178319624018816 15.3 13.8 13.1  8  1.0   0 N 
15254354+3112121 1276940648080594048 14.0 12.6 19.3  8  1.2   0 N 
15263317+5522206 1601317640793775488 14.0 12.6 24.0  2       16 Y 
15274506-0901319 6317928267153806976 13.8 12.5 21.0  8  1.6   0 N 
15291017+6312539 1640572714166158976 16.0 14.4 26.4  8  1.4   0 N 
15294392+4252498 1390976698417570688 12.9 11.4 18.8  8  6.3  94 Y 
15303032+0926014 1165479168642900992 13.1 11.7  8.6  8  1.5   2 N 
15323737+4653048 1401005829306968064 10.7  9.7 26.2  8  1.2   0 N 
15333933+4615027 1400928519895549568 12.3 11.1 23.2  8  1.4   0 N 
15340386+5122023 1595170236922937728 12.5 11.2 16.4  8  1.3   0 N 
15345086+1800131 1209432042883668480 13.9 12.6 17.1  8  2.6   0 N 
15345704-1418486 6265453524968112640 15.8 14.2 10.9  8  0.9   0 N 
15352039+1743045 1209281444150517120 13.4 12.1 14.9  8  1.4   1 N 
15352059+1742470 1209281375431039104 11.4 10.2 15.0  8  1.5   0 N 
15365868-1408006 6265472113586221696 11.4 10.1 14.0  8  1.3   1 N 
15383708+3707247 1375473416963346176 12.8 11.6 31.0  8  1.3   2 N 
15400352+4329396 1391241478857408768 11.0  9.9 12.5  8  1.2   0 N 
15400374+4329355 1391241478857408640 12.6 11.4 12.5  8  1.2   0 N 
15411642+7559347 1706907487621086464 11.2  9.9 13.7  8  9.2  62 Y 
15420677-1928167 6254033894121581952 10.7  9.5  9.7  8  3.6   1 N 
15434848+2552376 1223051551685692800 13.7 11.8 22.4  2       91 Y 
15471513+0149218 4423007800173036544 14.5 13.0 18.0  8 10.0   9 Y 
15472743+4507512 1397434890417900544 12.1 10.9 22.2  8  1.2   0 N 
15480508+6853120 1646587867404051840 13.8 12.6 41.7  8  1.2   0 N 
15493626+5102573 1404213517041788800 11.1 10.0 21.1  8  1.2   1 N 
15495517+7939517 1708693055848054912 13.0 11.7 20.8  8  9.4   0 N 
15512179+2931062 1320795047312113152 11.8 10.6 18.5  8  1.5   2 N 
15524460-2623134 6235533167875990272 14.1 12.6 10.6  8  1.4   0 N 
15551573-0956055 4346523537966269824 17.4 15.7 13.5  8  1.2   1 N 
15552475+2702174 1220466015734801920 12.7 11.6 61.0  8  1.5   6 Y 
15553178+3512028 1371891929634259584 12.3 11.0 27.8  8  1.4  21 Y 
15581883+3524236 1372215976327300480 11.5 10.3 15.8  8  1.2   0 N 
15583147+5723115 1622653865793138176 13.8 12.6 54.6  8 18.7   3 N 
15595337-0815114 4347870370990204928  9.6  8.5 13.3  8  1.3   0 N 
16012775+2116133 1205871618075443584 14.5 12.9 38.2  8  1.1   9 Y 
16025098+2035218 1205070452055788928 11.2  9.9 10.0  8  1.5   2 N 
16041322+2331386 1206795169186219264 13.3 12.0 21.0  8  9.8   7 Y 
16041999-0616453 4350216075969473408 13.8 12.5 17.5  8  1.3   0 N 
16045093+3909359 1379500928055726848 12.9 11.6 14.4  8  1.1   0 N 
16062950-2407249 6242063304871870592 13.4 12.2 17.1  8  1.2   0 N 
16063390+4054216 1380293091823646720 14.8 13.4 15.8  8  1.1   0 N 
16073123-0442091 4404521333221783680 16.4 14.8 15.3  8  1.0   0 N 
16081497-1026133 4343596947252195200 13.3 12.0 21.6  8  1.4   0 N 
16082448-1307522 4341712276941172864 12.1 10.9 28.2  8  1.3   1 N 
16084557-2913057 6041641988897711104 12.4 11.3 36.9  8  1.6   1 N 
16091625+0921077 4453239765733463936 10.7  9.5 13.6  8  1.3   5 N 
16103040+3954258 1379958050014774912 15.4 13.9               16 N 
16105843-0631325 4349305645979265920 15.1 13.6 16.7  8  1.2   0 N 
16142520-0251009 4405150047715392128 15.2 13.8 14.5  8  1.3   0 N 
16151006+3151495 1319404886656966016 13.5 12.2 17.6  8  1.3   1 N 
16164280+6714196 1642641410934267008  7.9  7.0 10.8  8  1.0   0 N 
16164537+6715224 1642642957122493824  9.6  8.5 10.8  8  1.3   0 N 
16170537+5516094 1429437378934511616  9.1  8.0 20.1  8 39.1   0 N 
16191111+0140411 4408913744737288320 12.9 11.7 22.3  8  1.7   0 N 
16230726-0641528 4352099539384357376 13.8 12.6 55.5  8  1.1   0 N 
16240913+4821112 1411178510887026048  9.3  8.1  7.8  7       29 Y 
16252459+5418148 1428427236986209024  9.1  8.0  6.5  8  1.0   2 N 
16252596+1831399 1200784899329004160 12.6 11.6 71.3  8  1.2   0 N 
16264816-1723335 4324728640519965824 13.5 11.4 18.0  8  1.7  55 Y 
16301808-1239434 4330690742322011520  8.8  7.6  4.3  8  1.1   0 N 
16301844+1521463 4465438087034139264 13.1 12.0 53.6  8  1.3   0 N 
16311879+4051516 1332966881549315456 12.9 11.6 11.3  8  1.2   1 N 
16325284+0950259 4446574040918651904 11.8 10.6 15.4  8  2.0   0 N 
16342040+5709439 1431176943768690816 11.5 10.2 14.9  8  1.4   0 N 
16370146+3535456 1327654969076730880 14.7 13.3 17.7  8  1.1   0 N 
16400599+0042188 4383790518216171264 12.2 10.9 11.3  8  1.3   1 N 
16402068+6736046 1648484868558988544 13.6 12.1 14.3  8  9.8   0 N 
16452211-1319516 4327580052130121728 17.2 15.6 11.3  8  1.0   0 N 
16463154+3434554 1326893351115617024 14.3 12.9 11.9  8  1.1   0 N 
16484658+1038516 4447659538063045888 10.7  9.3 16.2  1       52 Y 
16505794+2227058 4566158991430299520 12.4 11.1 10.5  8  1.3   5 N 
16510995+3555071 1327082157878467328 13.7 12.2 34.9  8  1.5  26 Y 
16523515-2900186 6032685745182407040 14.0 12.7 19.6  8  1.1   0 N 
16524947+6304389 1631591147276525696 12.8 11.5 15.2  8  1.5   0 N 
16552880-0820103 4339465085630200960  8.3  6.7  6.2 16       70 Y 
16563362-2046373 4127182375667696128 15.0 13.6 16.3  8  1.1   0 N 
16570570-0420559 4365609170043180416 10.9  9.7  8.7  8  0.9   3 N 
16575357+4722016 1408029509583934464 10.4  9.3 17.9  8  1.5   1 N 
16580884+2544392 4572835535272627712  8.8  7.8 10.4  8  1.2   0 N 
16590557+0635323 4441168502450292096 15.3 13.9 48.3  8  1.1   1 N 
17004221-0925345 4336092264991457408 14.0 12.7 25.1  8  1.2   0 N 
17014590+7411513 1655482224982135040 12.3 11.1 15.7  8  1.6   0 N 
17032384+5124219 1412645602995521920 12.0 10.7  9.9  8  1.3   0 N 
17032454+2433332 4572466438664619264 11.8 10.7 28.3  8 26.3   0 N 
17051383-0505385 4364480521350598144  9.2  8.1 10.5  8  0.9   2 N 
17070752+2133144 4568060562432051584 10.6  9.4 14.1  8  1.4   0 N 
17072343-0558249 4364185165038935040 17.0 15.3 12.0  8  1.2   0 N 
17074083+0722066 4394736637893755008 13.0 11.1 12.2  2       68 Y 
17093153+4340531 1355264565043431040 10.5  9.2  7.6  8 23.2   0 N 
17113472+3826341 1341113541156480768 10.4  9.2 12.0  8  1.1   0 N 
17114604+4029014 1341903196663707904 14.2 12.9 21.2  8  1.1   0 N 
17115234-0151057 4367834134894197888 11.0  9.0 10.2 16       96 Y 
17120780+4539587 1364668825433435776  9.2  7.1  6.0 16       58 Y 
17124318+0132044 4386909557826748928 12.6 11.6 48.8  8  1.1   0 N 
17134048-0825144 4359809585500446720 10.9  9.7 20.6  8 14.2   0 N 
17140881+6047303 1437609842705737088 15.2 13.8 22.1  8  1.1   0 N 
17144023+2655418 4573953498079202304 11.4 10.3 29.7  8 14.3   0 N 
17151894+0457496 4393265392168829056 13.0 11.7 14.6  8  1.0   0 N 
17155010+1900000 4548562265603840768  9.7  8.6 13.7  8  2.2   9 N 
17164097+0803302 4395113396338721024 10.5  9.4 15.1  8  1.1   4 N 
17174408+1140117 4540481374832743040 13.2 11.9 12.4  8  5.7   0 N 
17182172-0146536 4367318326501438976  9.9  8.8 22.2  8  9.2  76 N 
17182244+1808565 4548267738224232448 12.1 10.7 21.3  8  9.5  69 Y 
17183572+0156433 4387171623850187264 13.1 11.5 36.0  8 16.6  84 Y 
17195266+4142510 1348028919540189056 10.3  9.2 12.2  8  1.3   2 N 
17195298+2630026 4574048021719712640 11.5 10.2 10.8  8  1.4   0 N 
17195422+2630030 4574048021719710848 10.1  8.9 10.8  8  1.4   3 N 
17215464+2125468 4567274927017734400 12.5 11.2 15.9  8  1.2   1 N 
17224300+6008212 1434388514154591744 13.0 11.8 35.3  8  1.4   0 N 
17225058-0329375 4363793257863236864 12.8 11.7 60.3  8  1.2   0 N 
17241695-0421520 4363125648147587328 11.1 10.0 20.6  8  1.3   1 N 
17244172+0422492 4389284507242221312 14.1 12.8 32.3  8 13.1   0 N 
17254521+0206406 4375233191015944192  6.9  6.0  7.7  8  0.9   0 N 
17263583+2031252 4554962286575172608 14.5 13.1 27.9  8 11.6   1 N 
17302272+0532547 4389844948935164544  8.5  7.5 10.1  8  0.9   0 N 
17311725+8205198 1710948192852697600 12.7 11.4 12.9  8  1.2   0 N 
17312974+2721233 4595127343251508992 16.8 15.2 12.0  8  1.2   0 N 
17335314+1655129 4549983418742839808 12.4 11.0 16.4  8 16.4   0 Y 
17340562+4447082 1360829399549140864 12.6 10.4 26.6  8  6.9  98 Y 
17351296+2634475 4594186745414679680 15.9 14.1 15.5  8  8.7  59 N 
17353445+6140540 1439069444391326208  9.2  8.2 14.3  8  1.1   0 N 
17362594+6820220 1637645127018395776  8.0  6.9  4.5  8  1.2   0 N 
17374869+2257163 4557198933740208128  9.6  8.7 22.8  8  1.1   0 N 
17375330+1835295 4550763526539955712  8.7  7.7  8.2  8  1.1   0 N 
17380714-0855353 4168142070005685632 14.8 13.1               45 N 
17385125+0801352 4487343970727152128 11.2 10.1 20.2  8  1.2   1 N 
17393223+2746366 4595398544666486912 11.6 10.4 27.9  8 18.4   0 N 
17410921+1137576 4493194472099783552 12.6 11.6 59.2  8  1.1   0 N 
17411611+7226320 1651476364821454592 13.3 12.1 30.0  8  1.4   0 N 
17415439+0940537 4489306942580947584 15.9 14.4 18.2  8  1.0   2 N 
17424147+7537187 1656076893269778432 12.8 11.6 15.6  8  1.4   0 N 
17430081+0547215 4473756480908157184 10.0  8.8 20.9  8 33.7  51 Y 
17435595+4322441 1349047857580994560  9.5  8.3  9.5  8  1.1   0 N 
17460465+2439049 4581486217883307008 11.5 10.4 15.0  8  1.4   0 N 
17461184+6024225 1435275923117125760 13.3 12.0 28.9  8  1.2   0 Y 
17462507+2743014 4594497834189213184  9.2  7.4  8.3  8  4.3  80 Y 
17462934-0842362 4165561928540617856 11.3 10.0 13.1  8  1.2   0 N 
17472620+2840442 4596266712176637952 13.5 12.3 23.0  8  1.2   0 N 
17495948+2241069 4580216762992082048 16.1 14.6 25.4  8  9.8   1 N 
17500757-2530207 4067209582673074560 13.7 12.4 38.4  8  1.1   0 N 
17501055+5908085 1422923047418503936 14.0 12.8 53.8  8  1.1   1 N 
17513557+3749347 4609151442264875648 14.1 12.7 14.8  8  1.2   0 N 
17530062+1655029 4502798839309818368 12.1 10.4 20.7  8 23.2  72 Y 
17571539+7042011 1638180413086979840 15.7 14.1 19.1  8  4.3   0 N 
17574849+0441405 4472832130942575872  8.2  7.0  1.8  8  1.1   0 N 
17575096+4635182 1350714133093019904 10.6  9.4 14.0  8  1.1   3 N 
17585673+8042435 1706789255761118720 11.8 10.6 32.0  7       28 N 
18021660+6415445 2161121135533953536 11.8 10.4  7.8  8  1.4   0 N 
18024624+3731048 4609689240889873280 13.1 11.7 12.2  8  1.2   1 N 
18033605-1858503 4095396422225930624 12.5 11.1 13.2  8 13.6  28 N 
18050755-0301523 4177731838628465408  8.5  7.5  7.7  8  1.0   2 N 
18064856+1720472 4502369583096912896 12.5 11.2 14.9  8  1.3   0 N 
18073292-1557464 4145870293808914688 11.9 10.6  8.0  8  0.9   2 N 
18081215+1134467 4495301445619547904 14.0 12.6 22.4  8  1.2   0 N 
18091799+2706259 4583157303758720384 13.5 12.3 26.5  8  1.3   0 N 
18094366-0219347 4177855052651068928 13.4 12.1 16.3  7        0 N 
18115554+3225466 4591395600788082816 14.8 13.4 27.8  8  1.1   0 N 
18151241-1924063 4094679437572611712 10.0  8.9 14.6  8  1.0   0 N 
18163154+0452456 4470812298018311296 13.0 11.7 14.7  8  1.3   0 N 
18171509+6833199 2259755746681611264 13.8 12.6 18.9  8  1.4   1 N 
18180345+3846359 2109049433075667584 12.2 10.9 11.4  8  1.1   0 N 
18180427+3846342 2109049433075668480 10.7  9.6 11.4  8  1.1   0 N 
18185725+6611332 2257597439718033536 11.9 10.6  7.6  8  1.3   1 N 
18191622-0734518 4160347421625921664 13.8 12.5 96.1  7       69 Y 
18205720-0102573 4271449399422291712 12.1 10.5 17.8  8  1.0  21 Y 
18212815+1414010 4485574134969389312 18.7 17.1  9.3  8  1.2   0 N 
18220671+0620376 4477025122831072768 11.4 10.2 14.8  8  1.2   1 N 
18222719+6203025 2159844052779000064 11.8 10.5  8.4  8  1.0   1 N 
18232835+2810041 4586421272746553472 11.4 10.1 14.8  8  1.3  43 N 
18315840+4041104 2110336583235233536 10.8  9.6 13.6  8  1.2   0 N 
18320256+0046361 4273456111216132480 14.1 12.8 24.8  8  1.3   0 N 
18331476+2219177 4535145719786807552 14.4 13.1 23.4  8  1.1   0 N 
18343664+4007266 2110165780975185792 10.2  8.9 10.9  8  1.1   0 N 
18353790+3259545 2091177593123254016 14.9 13.3  5.7  8  1.1   0 N 
18355181+8005394 2294281163411732736 11.9 10.7 16.4  8  1.2   0 N 
18361922+1336261 4508377078422114944 11.2  9.9 12.0  8  1.2   2 N 
18384474-1429249 4103671243754951296 10.2  9.1 13.4  8  1.2   2 N 
18393308+2952164 4587614930058979584 15.1 13.6 12.1  8  1.1   0 N 
18400238+7240540 2266317803873109504 15.6 13.5 16.9 11  1.1  65 Y 
18405881+7557592 2268636673897630592 15.3 13.9 24.3  8  1.6   0 N 
18410977+2447143 4535928365908540416 10.7  9.4  9.9  8  1.2   4 N 
18410981+2447195 4535928365908541440 12.9 11.6  9.9  8  1.2   1 N 
18413741+3942123 2098413719661573248 12.2 10.9 12.5  8  1.2   0 N 
18414791+2421595 4535850438020392704 15.3 13.9 21.1  8  1.0   1 N 
18415908+3149498 2090085056523454464 10.2  9.1 10.8  8  1.1   1 N 
18424498+1354168 4505805591300126080 11.4 10.2 10.9  8  1.2   0 N 
18424666+5937499 2154880616774131840  7.9  6.7  3.5  8  1.0   0 N 
18424688+5937374 2154880616774131712  8.5  7.3  3.5  8  1.3   1 N 
18432213+4040209 2098514324976071424 15.4 13.9 14.4  8  1.0   0 N 
18451889+3853248 2098118397710725248 16.5 15.0 18.2  8  1.0   0 N 
18452294+1851585 4512525016089353472 12.3 11.0 14.1  8  1.2   0 N 
18455748-2855533 4071372539860350464 11.4 10.1 18.8  8 19.6  13 N 
18481752+0741210 4286249341336984576 12.3 10.9  7.6  8  1.2   0 N 
18494929-2350101 4075141768785646848  9.1  7.9  3.0  8  1.0   0 N 
18495449+1840295 4518262684390915200 12.5 11.2 11.9  8  1.2   0 N 
18504521+4758195 2119686379142441472 11.4 10.2 19.6  8  1.0   0 N 
18512239+5301220 2146209387041088512 13.3 12.1 26.4  8  1.3   0 N 
18514525+2641569 4538002628953515392 15.3 13.9 21.9  8  1.0   0 N 
18523373+4538317 2107011488274195840 14.2 12.3 21.7  2       72 Y 
18545381+1058434 4311983376655076864 11.4 10.2 18.6  8  1.6   0 N 
18552740+0824090 4310275491469537152  9.0  7.9 11.1  8  1.3   0 N 
18580014+0554296 4282578724832056576  8.5  7.5 11.1  8  1.1   0 N 
19031664-1334051 4101582957531738112 13.4 12.2 18.6  8  1.2   0 N 
19031729+6359341 2252778898728392448 10.0  9.0 36.4  8  1.2  35 Y 
19065426+2354140 4521553488334149888 13.7 12.5 27.2  8  1.1   0 N 
19070556+2053168 4519789321942643072  9.8  8.7  8.8  8  0.8   0 N 
19071270+4416070 2106082126071775488 13.6 12.4 21.6  8  1.2   1 N 
19071320+2052372 4519789081415296128  9.8  8.7  8.8  8  1.0   0 N 
19074283+3232396 2042937585610945536 10.5  8.9  8.3 14       57 Y 
19081576+2635054 2036104120839521792 13.6 12.3 19.1  8  1.2   0 N 
19082996+3216520 2042871958509344896 10.7  9.5 12.5  8  1.1   3 N 
19095098+1740074 4514347014282093312 12.0 10.7 10.3  8  0.9   4 N 
19101435+4657261 2130469362695417856 12.8 11.1 35.7  8 12.4  80 Y 
19121455+0253111 4268226078065241600  9.9  8.7  9.4  7        6 N 
19143925+1919025 4516199313406309504 10.4  9.2 18.1  8  1.4   7 N 
19143932+1918219 4516199240366268672 12.0 10.8 18.1  8  1.1   0 N 
19162483+8413411 2302668860880387072 13.3 11.9 14.3  8  1.2   0 N 
19165526+0510086 4293318823182081408  8.1  7.0  5.9  8  0.9   0 N 
19165762+0509021 4293315765165489536 14.3 12.8  5.9  8  1.3   0 N 
19203346-0739435 4201781696994082944 11.0  9.8 10.5  8  1.2   0 N 
19213867+2052028 4516795626657707008 11.9 10.7 10.6  8  0.9   1 N 
19220206+0702310 4295619138933719808 11.3 10.1 10.6  8  1.0   2 N 
19241634+7533121 2289304297045379456 13.4 12.0 10.6  8  1.1   0 N 
19250845+2821132 2026037542160935552 11.3 10.1 16.8  8  1.2   1 N 
19310458-0306186 4213581106021661184 14.7 13.3 18.3  8  1.2   0 N 
19311257+3607300 2051425982875376896 12.7 11.4 40.1  8  1.4   1 N 
19343982+0434572 4291123545113039616  8.7  7.8 14.4  8  0.9   0 N 
19345497+5315228 2136665454312416128 11.2 10.0 15.2  8  1.0   1 N 
19352922+3746082 2051984436005124480 10.4  9.2 14.5  8  2.2   2 N 
19375302+2115348 2018219739591340160 14.1 12.8 36.9  8  2.7   0 N 
19405202+7831418 2291597672140946560 13.5 12.3 23.3  8 14.9   0 N 
19430726+4518089 2079782151537655936 14.9 13.5 20.4  8  1.1   0 N 
19454548+2707318 2028065934962125184 11.5 10.2 10.7  8  1.4   3 Y 
19454969+3223132 2034628782438989440 10.0  8.9 13.8  8  0.9   0 N 
19484080+3555178 2047690533883897856 11.8 10.6 13.4  8  1.2   0 N 
19510930+4628598 2080285727861817088 11.5 10.3 12.0  8  1.0   0 N 
19513233+0453486 4290446344707408384 12.2 11.1 39.9  8  1.3   1 N 
19535003+7501299 2288743717913545600 12.7 11.5 27.5  8  1.5   0 N 
19535443+4424541 2079074130463898624 11.5 10.0  4.7  7       76 Y 
19544996+1626050 1819928040221093504 12.7 11.6 55.0  8  1.3   0 N 
20000565+3057300 2030861099681010304 14.3 12.9 11.7  8  1.1   0 N 
20032651+2952000 2029432043779954432 12.8 11.5 16.0  8  1.1   0 N 
20035098+0559440 4248817876711932416 11.1 10.0 13.3  8  1.3   3 N 
20035892-0807472 4192723988912416256 12.2 10.9 19.3  8  1.3   2 N 
20045709+0321076 4247106761739962880 13.4 12.1 17.0  8  1.4   0 N 
20081786+3318122 2055262595567307392 13.8 11.9 21.6 15       69 Y 
20091824-0113377 4223813264304668288 12.7 11.3 10.8  8  1.5   0 N 
20105549-2535081 6847570886634835200 13.4 12.1 21.8  8  1.3   1 N 
20111248+4300035 2080958903858489088 11.1 10.2 38.7  8  1.0   0 N 
20125995+0112584 4242728884389090944 13.9 12.5 19.9  8  7.9   4 N 
20173702+2504188 1832254184029914624 11.6 10.6 51.2  8  6.7   0 N 
20221476+3117447 1862034696988864896 13.0 11.8 18.8  8  1.2   0 N 
20230946+1844259 1815370564498450944 15.0 13.8 58.8  8  1.0   0 N 
20232212+0800149 1752189568342546048 13.5 12.2 19.8  8  1.1   0 N 
20260528+5834224 2188318517720321664 12.4 11.0  9.6  8  1.4   2 N 
20274166-2744506 6798111177125746944 10.3  9.2 14.3  8  1.1   1 N 
20294834+0941202 1752805741531173632 11.5 10.2  7.5  7        7 Y 
20303207+6526586 2246206567973292160  9.4  8.3  8.1  8  1.1   1 N 
20312561+3833432 2064100569188230144 12.1 10.9 15.4  8 34.3   0 Y 
20343301+0757349 1749372379032899584 13.6 12.3 28.3  8  1.2   1 N 
20392378-2926335 6798222846275675520 15.2 13.7 17.9  8  1.1   0 N 
20402685+6500267 2245280263787182976 13.6 12.4 25.5  8  1.3   0 N 
20403364+1529572 1810616448010879488 11.8 10.5  9.5  8  1.1   0 N 
20431920+5520521 2183807118443409536 12.9 11.6 16.4  8  7.7   0 N 
20432387+0445552 1735245338242513536 13.5 12.2 15.0  8 10.2   0 N 
20444800-1453208 6887195533352079616 13.1 11.8 44.1  8  1.7  21 N 
20450403+4429562 2070115588901082368  9.8  8.8 12.1  8  1.1   0 N 
20491376+3216514 1859954695858413184 15.3 13.9 23.3  8  1.1   0 N 
20523304-1658289 6882963066420161664 10.1  8.8  5.6  8  1.0   2 N 
20530910-0133039 6916929660661726208 14.0 12.6 17.1  8  0.9   0 N 
20531977+6209156 2195886971653527168  7.8  6.7  7.0  8  0.9   0 N 
20533304+1037020 1750765357185849856 12.4 11.2 12.8  8  1.2   0 N 
20553706-1403545 6887025727524300416 12.9 11.6 12.5  8  1.3   0 N 
20553771-1402078 6887029163498137856 11.1  9.8 11.8  8 15.3   1 Y 
20562711-2400123 6805970245721550080 13.5 12.2 19.0  8  1.2   0 N 
20572537+2221457 1838855376946302720 11.0  9.9 14.4  8  1.2   0 N 
21011610+3314328 1866215589940389120 11.2 10.1 20.1  8 37.5   7 Y 
21012062+3314280 1866215555581050496 11.9 10.6 20.8  7       47 Y 
21015865-0619070 6910371005081903488 10.2  9.1 14.5  8  1.0   2 N 
21065473+3844265 1872046574983497216  5.5  4.6  3.5  8  1.0   1 N 
21071038-1355262 6885342955043185664  9.5  8.3 17.4  8  1.0   2 N 
21091740-1318080 6885776098199761024 10.0  9.0 11.8  8  1.0   0 N 
21112419-0940334 6895572437565417856 14.4 13.1 18.9  8  1.0   0 N 
21124812+7032349 2270926368207367552 13.0 11.9 72.1  8  1.1   0 N 
21134479+3634517 1868576481912982400 13.1 11.3 19.8  6       71 Y 
21172264+2053585 1791309814098901120 12.5 11.2 30.5  8  1.2   0 N 
21243234+4003599 1965478468902062464 13.9 12.5 14.5  8  1.1   0 N 
21281830-2218319 6828140347214896000 11.1 10.0 21.1  8  1.2   3 N 
21293671+1738353 1784473016438653056  9.1  7.9  6.8  8  1.1   0 N 
21311859-0947263 6894054664842632448 10.5  9.2  7.5  7        1 Y 
21334913+0146561 2688566793341935360 12.6 11.3 16.9  8  1.4   0 N 
21380036+2743254 1800808220175220480  9.1  8.1 13.1  8  1.2   0 Y 
21390081-2409280 6814962601568904576 12.1 10.8 19.5  8  1.5   0 N 
21440795+1704372 1773497412196823680 13.3 12.0 17.1  8  1.2   0 N 
21464021+6648105 2222540228723911168 11.8 10.5 16.0  8  1.3   0 N 
21464040-0010233 2681122098893985408 11.3 10.1 12.4  8  1.2   0 N 
21464549-2117468 6817950657560102016 12.3 11.0 15.6  8  1.3   2 N 
21521179+2725001 1799991798431932800 12.8 11.6 24.8  8  1.2   0 N 
21561982-1020166 2617043665033540480 13.3 11.8 19.8  8  1.1   0 Y 
21565513-0154100 2679694971455927296 13.0 11.7 13.5  8  1.3   0 N 
22011310+2818248 1893189736896880640 10.6  9.4  9.1  8  1.2   4 N 
22020070-1928592 6823750688771587840 10.8  9.6 12.9  8  0.9   0 N 
22021026+0124006 2683023811628007296  8.4  7.4 10.6  8  1.1   0 N 
22042147+1505517 1768695093298872832 14.4 13.0 23.1  8 25.9   0 N 
22060961-0723353 2620145937091715072 14.2 12.8 15.4  8  1.0   0 N 
22074847+0539099 2720293407519457280 14.4 13.1 24.8  8  1.1   0 N 
22094029-0438267 2627117287488522240  9.2  8.1  8.8  8  1.4   6 N 
22113008+1825341 1776317182780536064  9.3  8.2 11.7  8  1.0   0 N 
22123595+0833110 2723557788822526720 10.9  9.8 15.9  8  1.2   2 N 
22134277-1741081 6825822095663585536 12.1 10.8 10.2  8  1.4   1 N 
22155488+2321026 1878388180081101440 15.7      22.8  8  0.7   0 N 
22171870-0848186 2616132101175335936 12.9 11.4 11.1  8  1.8  77 Y 
22192359-2823204 6615656396543741952 13.3 12.0 21.3  8  1.1   0 N 
22230696-1736250 2595284016771502080 11.6 10.2  7.2  8  1.2   8 N 
22245593+5200190 2001345397199713152 13.3 12.0 15.7  8  1.2   0 N 
22270280+0649324 2710189960812052736 11.9 10.7 13.8  8  1.1   0 N 
22275958+5741453 2007876324466455040  8.7  7.3  4.0 16       15 Y 
22285440-1325178 2601148128510120576 14.5 13.1 10.9  8  1.1   0 N 
22291092+5456509 2006430088723379712 14.2 12.9 47.0  8 18.8   2 N 
22294885+4128479 1909518584084205312 11.9 10.6 14.1  8  1.1   1 N 
22345363-0104581 2629732510254843136 13.4 12.1 22.2  8  1.2   0 N 
22382467-2921139 6608187792013441792  9.9  8.8 11.9  8  1.0   2 N 
22382544-2921244 6608187792013181312 11.4 10.2 11.9  8  1.2   0 N 
22383372-1517573 2596740426913080576 10.8  8.8  3.4 14       64 Y 
22384530-2036519 2400808245117576704 10.2  9.0  8.9  8  1.9   1 N 
22384559-2037160 2400808142038361088  8.2  7.1  8.9  8  2.9   1 N 
22432313+2208179 2836510961942677376 13.4 12.1 19.8  8  1.2   0 N 
22464980+4420030 1934263333784036736  9.0  7.8  5.1  8  1.1   0 N 
22480446-2422075 6623351805412369024 11.1  9.9  7.7  8  1.2   0 N 
22482247+1232105 2719512513745949184 14.8 13.4 19.4  8  0.9   0 N 
22490842-2851197 6609339182550866688 12.5 11.2 34.0  8  1.2   0 N 
22501943-0705245 2611163717366876544  9.1  8.2 14.5  8  1.1   0 N 
22515348+3145153 1889703529122914560 10.5  9.3 15.1  8  1.4   1 N 
22520522-1532511 2404787205899508608 14.1 12.2 26.6  8  1.1  94 Y 
22523963+7504190 2232966828771055744 12.2 11.0 15.0  8  1.3   0 N 
22531672-1415489 2603090003484152064  8.9  7.6  4.7  8  1.3   5 N 
22541111+2527562 1882570138198421120 15.3 13.9 23.1  8  1.0   0 N 
22542171+6059439 2014653404891943936 11.6 10.4 17.8  8  1.1   1 N 
22544645-0528264 2611991683981680896 12.8 11.3 25.1 17       60 N 
22555984+1748399 2830099469122381056  9.7  8.6 16.9  8  1.2   1 N 
22563497+1633130 2828928008202069376  7.8  6.7  6.9  8  1.1   1 N 
23001607-2231276 2396530698208685312  7.3  6.4  8.2  8  1.1   1 N 
23021846+4104229 1930311826431953280 14.1 12.7 31.2  8 11.6   0 N 
23024353+7505591 2232796163949029888 11.9 10.9 52.9  8  1.2   0 Y 
23025250+4338157 1934862945577481344 12.4 11.1 12.9  8  1.3   0 N 
23093931-0158230 2638434590739565184 11.7 10.4 31.0  8  9.2  16 Y 
23095781+5506472 1996725077535282944 14.0 12.6 16.4  8  1.2   0 N 
23102145+4901025 1990678068518608000  9.9  9.1 44.9  8  1.1   0 N 
23115353+5032147 1991767757560462976 14.0 12.7 23.0  8  1.2   0 N 
23172807+1936469 2825274743381064320 10.8  9.6 16.5  8 28.4  20 Y 
23202446+7442083 2232016129173601664 12.5 11.4 50.5  8  1.2   0 N 
23213752+1717284 2817999068780218368 10.4  9.1 10.6  8  1.0   0 N 
23225384+7847386 2282790893241302144 14.0 12.6 18.9  8  1.2   0 N 
23243049+5751153 2009439555118168832  9.1  8.1 13.2  8  0.9   0 N 
23263962+4521141 1937497512876953472 10.3  9.4 35.6  8 32.6   0 N 
23292346+4128068 1923896725839633024 10.7  9.5 14.9  8  1.2   0 N 
23314763-0625502 2440357953245669888 13.0 11.7 33.5  8  1.2   0 N 
23315208+1956142 2824770686019003904  9.0  7.8  6.3  8  1.3   1 N 
23315244+1956138 2824770686019004032 10.8  9.5  6.3  8  1.6   6 N 
23340328+0010452 2644439955745152512 10.2  9.1 14.0  8  1.2   1 N 
23351050-0223214 2640434056928150400 12.6 11.2  7.2  8  1.1   0 N 
23354132+0611205 2756552552224710912 14.4 13.1 25.3  8  1.5  33 N 
23373601+1622031 2819781274051096192 14.0 12.6 13.7  8  1.3   0 N 
23373831-1250277 2432393434611921408 15.3 13.8 26.7  8  6.6  12 N 
23413925-0635502 2439763461052925824 13.5 12.2 21.0  8  1.2   0 N 
23415498+4410407 1926461164913660160 10.4  9.0  3.2  8  1.0   8 N 
23425274+3049219 2868199402451064064 12.8 11.5 12.9  8  1.3   2 N 
23425331+0055314 2643036429152367744 13.7 12.5 44.1  8  1.2   0 N 
23430628+3632132 2879455480942629248 11.2  9.9  8.4  8  1.2   4 N 
23440901+0805457 2757306336165698304 12.7 11.5 27.9  8  1.8   1 N 
23453127-1610198 2418720217246009600 13.2 11.2 12.5 13       95 Y 
23472064+4238080 1922383316803470592 14.3 13.0 22.0  8  1.1   0 N 
23472176-1220358 2420649585275393920 14.0 12.7 16.8  8  1.1   0 N 
23491255+0224037 2739689239311660672  8.2  7.1  5.9  8  1.2   0 N 
23503619+0956537 2759428629829608064 10.6  9.3 19.9  8  1.6  40 Y 
23522340-1441240 2419293853079296640 13.8 12.4 25.6  8 12.4  39 Y 
23572056-1258487 2421080250237097344 11.7 10.4 19.8  8  1.8  44 Y 
23574410+2318169 2848303052351577344 10.7  9.4 16.8  8 25.6   1 Y 
23591986+3241244 2874607631095888256 13.7 12.4 46.4  8  3.6   1 N 
23594940+4745447 1927517417630958208 14.3 12.9 19.2  8  1.0   0 N 

==> datafile4.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. II. 
       Observations of 1125 Targets 
Authors: Clark C.A., van Belle G.T., Horch E.P., Lund M.B., Ciardi D.R., 
         von Braun K., Winters J.G., Everett M.E., Hartman Z.D., Llama J. 
Table: Properties of companions detected throughout the POKEMON survey
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      2MASS  2MASS designation or name
  18- 27 A10    ---      WDS    ? WDS designation
  29- 35 F7.4   ---      Epoch  Year of the measurement; 2000+
  37- 37 A1     ---    l_Filt   ? Limit flag on Filt
  39- 41 I3     nm       Filt   Dmag filter
  43- 44 I2     nm       Dfilt  ? Dmag filter width
  46- 50 F5.1   deg      PA1    Position angle
  52- 57 F6.4   arcsec   Sep1   Angular separation
  59- 59 A1     ---    l_Dmag1  ? Limit flag on Dmag1
  61- 64 F4.2   mag      Dmag1  Magnitude difference
  66- 70 F5.1   deg      PA2    ? Second companion position angle
  72- 77 F6.4   arcsec   Sep2   ? Second companion angular separation
  79- 79 A1     ---    l_Dmag2  ? Limit flag on Dmag2
  81- 84 F4.2   mag      Dmag2  ? Second companion magnitude difference
--------------------------------------------------------------------------------
Note (G1): Astrometric and photometric uncertainties are described in 
           Sections 3.2 and 3.3, respectively.
--------------------------------------------------------------------------------
00074264+6022543 00077+6022 18.5887   562 44 107.6 0.9750   0.95                     
                            18.5887   832 40 107.9 0.9774   0.76                     
00085391+2050252 00089+2050 18.5853   832 40 232.4 0.1329   0.64                     
00152799-1608008 00155-1608 17.8025   692 40 131.6 0.1944   2.46                     
                            17.8025   880 50 131.1 0.1910   1.64                     
                            18.6571   832 40   4.8 0.2146   1.58                     
00244419-2708242 00247-2653 18.6571   832 40  51.7 0.9122 < 2.41                     
00322970+6714080 00321+6715 18.5887   562 44 354.7 0.4695   3.94 185.4 3.5795 < 2.78 
                            18.5887   832 40 355.3 0.4806   3.05 185.6 3.5909 < 2.46 
                            19.0643   832 40   3.8 0.4941   2.44                     
00325313-0434068 00329-0434 17.8026   880 50 191.3 0.7974 < 2.58                     
00354313+0233137 00357+0233 17.8027   880 50 143.9 0.3912   1.25                     
LTT 10301        00505+2450 17.7970   692 40 321.7 0.7755   1.23                     
                            17.7970   880 50 321.5 0.7751   1.09                     
                            19.7000   692 40 322.9 0.6690 < 1.39                     
                            19.7000   880 50 322.8 0.6506 < 0.90                     
01112542+1526214 01114+1526 18.6572   832 40 275.4 0.4103   0.95                     
01155017+4702023 01158+4702 19.0533   832 40 346.1 0.1689   0.80                     
LHS 1240         01227+0032 17.8053   880 50  40.2 1.1010 < 0.89                     
GJ 65 A          01388-1758 19.7002   692 40 169.7 2.1029 < 1.77                     
                            19.7002   880 50 169.7 2.0943 < 1.10                     
01463681-0838578 01466-0839 17.7971   692 40   5.9 0.2425   1.06                     
                            17.7971   880 50   7.1 0.2348   0.85                     
02015400+7332320 02019+7332 19.0534   832 40  38.3 0.5277   0.24                     
02052466-2803152 02023-2634 17.7972   880 50 299.4 1.5716 < 0.95                     
02132062+3648506 02133+3649 19.0533   832 40  80.5 0.2140   1.94                     
02271705+5432479 02273+5433 19.0533   832 40 124.7 0.5040   0.60                     
03015107-1635306 03019-1633 17.8028   692 40 317.3 0.7798 < 1.11                     
                            17.8028   880 50 317.1 0.7772 < 0.85                     
03104962-1549408 03108-1550 17.8028   880 50 308.7 0.2895   1.29                     
03542561-0909316 03547-0909 17.8055   880 50  39.6 3.0967 < 3.04                     
04053888+0544408 04056+0545 17.8029   692 40 251.6 0.8100 < 1.02                     
                            17.8029   880 50 251.8 0.8159 < 1.31                     
04072048-2429129 04073-2429 17.7974   692 40 277.4 1.2688 < 0.67                     
                            17.7974   880 50 277.4 1.2711 < 0.61                     
04092226+0546268 04094+0546 17.8029   880 50 215.0 0.3112   0.29                     
04132663-0139211 04134-0139 19.0671   832 40 354.1 0.6555 < 0.36                     
04134585-0509049 04138-0509 17.8029   880 50 303.5 0.1979   0.19                     
04381255+2813001 04382+2813 18.0761   692 40 305.2 1.2188 < 0.62                     
                            18.0761   880 50 305.3 1.2108 < 0.98                     
05022845-2115236 05025-2115 17.8030   692 40 352.9 0.9172 < 2.56                     
                            17.8030   880 50 352.9 0.9197 < 1.83                     
05030563+2122362 05033+2125 17.8057   880 50 336.9 0.2202   0.00                     
                            18.0844   692 40 161.7 0.2319   0.60                     
                            18.0844   880 50 157.5 0.2464   0.27                     
05083500-1810178 05086-1810 17.8030   692 40  39.7 0.0960   0.35                     
                            17.8030   880 50  38.2 0.0976   0.05                     
05102208+4850327 05104+4850 17.8056   692 40 292.3 2.0272 < 1.49                     
                            17.8056   880 50 292.2 2.0340 < 1.19                     
05172386+4550229 05167+4600 17.8056   692 40 174.5 3.4249 < 5.32                     
                            17.8056   880 50 174.4 3.4175 < 3.72                     
05402570+2448090 05404+2448 17.8057   880 50  59.5 0.4747   0.24                     
                            18.0845   692 40  60.8 0.4905   0.90                     
                            18.0845   880 50  60.7 0.4851   0.28                     
05585333+2121010 05588+2121 17.8057   880 50 271.9 0.2696   0.87                     
06235123+4540050 06239+4540 18.0846   880 50 269.6 0.6231   1.00                     
06261024+1845249 06262+1845 17.8031   692 40 323.2 1.9037 < 5.01                     
                            17.8031   880 50 323.4 1.9135 < 3.62                     
06292339-0248499 06293-0248 19.0647   832 40  14.4 1.0283 < 2.33                     
06540419+6052191 06541+6052 17.2929 < 700    226.8 0.2365   1.66                     
                            17.2929 > 700    228.1 0.2328   1.37                     
06575703+6219197 06579+6220 17.2929 > 700    250.4 1.2280 < 1.47                     
07011725+1348085 07013+1348 17.2874 > 700     93.7 1.2858 < 1.49                     
07035565+5242075 07039+5242 17.2766 > 700    125.9 0.1451   0.24                     
07281309-1847359 07282-1848 18.0818   692 40 193.5 0.5281 < 1.89                     
                            18.0818   880 50 192.5 0.5324   1.42                     
                            20.1077   880 50 211.3 0.5365 < 1.82                     
07345632+1445544 07349+1446 17.2875 < 700    288.3 1.0110 < 1.11                     
                            17.2875 > 700    288.2 1.0032 < 0.90                     
07362513+0704431 07364+0705 17.2764 < 700    209.3 0.3335   0.54                     
                            17.2764 > 700    209.6 0.3288   0.36                     
07411976+6718444 07413+6719 17.2929 > 700    200.7 0.2085   0.70                     
08255285+6902016 08259+6902 17.2929 > 700    255.8 0.2934   1.62                     
08313744+1923494 08317+1924 17.2901 < 700    183.1 0.9626 < 0.87                     
                            17.2901 > 700    183.0 0.9505 < 0.77                     
08313759+1923395 08317+1924 17.2901 > 700    206.3 0.3397   5.21                     
08362561+6717419 08364+6718 17.2930 > 700    252.9 0.2941   2.68                     
08540524-1307301 08539-1308 18.0765   692 40 283.4 0.8781 < 0.41                     
                            18.0765   880 50 283.2 0.8725 < 0.48                     
                            18.8847   832 40 107.3 0.8697 < 0.40                     
08552479+7047389 08554+7048 17.2930 < 700    176.9 3.2674 < 1.77                     
                            17.2930 > 700    176.9 3.2346 < 1.41                     
08581519+1945470 08582+1945 17.2902 > 700    236.7 2.2910 < 0.92                     
                            19.0620   832 40 242.4 2.4491 < 1.38                     
08585633+0828259 08589+0829 18.0765   692 40 114.8 0.3137   0.88                     
                            18.0765   880 50 115.0 0.3117   0.63                     
09311936-1329192 09313-1329 17.3504   692 40 227.5 0.6148 < 1.02                     
                            17.3504   880 50 227.4 0.6142 < 0.77                                          
10120466-0241044 10121-0241 17.2768 < 700     69.5 0.1507   1.40                     
                            17.2768 > 700     67.4 0.1519   1.01                     
10150690+3125110 10151+3125 18.0767   692 40 306.1 1.8489 < 1.31                     
                            18.0767   880 50 306.5 1.8293 < 0.67                     
                            18.0851   692 40 306.5 1.8362 < 0.66                     
                            18.0851   880 50 306.4 1.8317 < 2.03                     
10313075+5705179 10318+5706 17.2904 < 700    155.8 0.3242   0.65                     
                            17.2904 > 700    155.6 0.3148   0.49                     
10452148+3830422 10454+3831 17.2904 < 700    231.9 0.6949   2.24                     
                            17.2904 > 700    231.8 0.6908   1.79                     
                            18.0767   692 40 229.8 0.6897 < 2.36                     
                            18.0767   880 50 229.5 0.6879 < 1.57                     
10494561+3532515 10498+3533 17.2905 < 700     63.0 0.2929   3.08                     
                            17.2905 > 700     58.0 0.2897   2.22                     
                            17.3396   880 50  57.7 0.3131   2.38                     
                            18.0876   692 40  55.5 0.2821   3.82                     
                            18.0876   880 50  53.7 0.2751   2.37                     
10544197-0718326 10547-0719 17.2931 > 700     69.4 0.8544 < 0.96                     
11030845+1517518 11031+1518 17.2931 < 700     48.8 0.3912   1.42                     
                            17.2931 > 700     48.1 0.3908   1.54                     
                            18.0851   692 40  44.5 0.3695   1.54                     
                            18.0851   880 50  43.7 0.3684   1.01                     
11470543+7001588 11471+7002 19.0517   832 40 139.3 0.8030 < 0.54                     
11520981+0357233 11522+0357 17.2931 < 700     15.8 0.3998   0.65                     
                            17.2931 > 700     15.8 0.3969   0.57                     
12190600+3150433 12191+3151 17.2931 < 700    331.8 0.1458   0.18 218.8 1.7697 < 5.54 
                            17.2931 > 700    331.3 0.1415   0.09 222.9 1.6789 < 2.30 
                            18.0851   692 40 297.2 0.1284   0.02 217.9 1.6936 < 2.90 
                            18.0851   880 50 298.4 0.1256   0.03 220.5 1.7041 < 2.07 
12225061-0404462 12228-0405 17.2876 > 700    184.2 0.2026   0.34                     
12233316+6711184 12236+6711 17.2932 < 700    216.5 0.5915   0.37                     
                            17.2932 > 700    216.6 0.5855   0.23                     
                            18.0825   692 40  34.2 0.6140 < 0.44                     
                            18.0825   880 50  34.1 0.6110 < 0.55                     
12285759+0825316 12290+0826 17.2905 < 700    197.4 0.2965   1.52                     
                            17.2905 > 700    197.8 0.2929   1.34                     
                            18.0825   692 40 188.0 0.2859   1.87                     
                            18.0825   880 50 188.6 0.2784   1.39                     
12331738+0901157 12335+0901 17.2905 < 700    321.6 1.1760 < 0.38                     
                            17.2905 > 700    321.3 1.1635 < 0.52                     
                            17.2932 > 700    141.4 1.1696 < 0.64                     
                            18.0825   692 40 138.9 1.0971 < 0.49                     
                            18.0825   880 50 138.8 1.0682 < 0.43                     
                            18.0851   692 40 319.0 1.0988 < 0.49                     
                            18.0851   880 50 318.9 1.0935 < 0.44                     
12435889-1614351 12440-1615 17.2876 < 700    284.7 0.3420   0.45                     
12490273+6606366 12490+6607 17.2932 < 700    199.0 0.2285   1.12                     
                            17.2932 > 700    198.7 0.2203   0.79                     
                            18.0825   692 40 208.6 0.3224   0.99                     
                            18.0825   880 50 208.1 0.3210   0.87                     
12574030+3513306 12576+3514 17.2932 < 700    121.4 0.1886   0.24                     
                            17.2932 > 700    121.7 0.1876   0.14                     
                            18.0852   692 40 133.5 0.1627   0.09                     
                            18.0852   880 50 133.3 0.1658   0.27                     
13092185-2330350 13094-2331 17.2906 > 700    105.1 1.1947 < 0.99                     
                            17.2906 > 700    102.5 1.1752 < 1.03                     
13142039+1320011 13143+1320 17.2661 > 700     68.8 0.2232   0.35                     
13194569+4746409 13198+4747 17.2769 < 700     68.5 0.3841   1.28                     
                            17.2769 > 700     71.9 0.3661   0.98                     
13233281+2914149 13235+2914 17.2662 < 700     89.2 1.6954 < 0.75                     
                            17.2662 > 700     89.2 1.6850 < 0.93                     
                            18.0770   692 40  89.2 1.6646 < 1.24                     
                            18.0770   880 50  89.3 1.6597 < 0.83                     
13314666+2916368 13318+2917 17.2933 < 700    267.6 0.2166   0.45                     
                            17.2933 > 700    267.3 0.2148   0.40                     
                            18.0770   692 40  96.8 0.1937   0.72                     
                            18.0770   880 50  96.8 0.1917   0.61                     
13324460+1648397 13328+1649 17.2933 > 700    235.4 2.6816 < 1.17                     
13414631+5815197 13418+5815 17.2770 > 700    253.5 0.8075 < 1.64                     
13420990-1600233 13422-1600 17.2853 > 700     29.5 0.6435 < 1.39                     
13442828+5141086 13446+5142 17.2716 < 700     73.0 0.4177   0.54                     
                            17.2716 > 700     73.1 0.4148   0.61                     
13490104+0247281 13490+0247 17.2933 < 700    310.3 0.6447   0.28                     
                            17.2933 > 700    310.0 0.6394   0.38                     
                            18.0851   692 40 128.6 0.6104   0.19                     
                            18.0851   880 50 128.5 0.6073   0.27                     
13534589+5210298 13538+5210 17.2717 < 700    353.4 1.0297 < 1.09                     
                            17.2717 > 700    353.3 1.0174 < 1.06                     
14095169+0724258 14099+0725 17.2880 > 700    205.2 1.1087 < 0.33                     
14170294+3142472 14170+3143 17.2797 < 700    128.9 0.2647   0.52                     
                            17.2797 > 700    128.5 0.2677   1.01                     
14235017-1646116 14238-1646 17.2935 > 700     18.7 0.6604   3.29                     
                            18.0852   692 40  18.1 0.6241   3.43                     
                            18.0852   880 50  18.5 0.6189   2.49                     
14314309+3214337 14317+3215 17.2798 > 700     72.1 1.6767 < 2.51                     
                            17.3399   880 50  71.8 1.7492 < 1.97                     
14515703+6307588 14520+6308 17.2826 > 700    121.6 0.4383   0.77                     
14535144+2333208 14540+2335 17.2798 < 700     86.5 0.8097   1.24                     
                            17.2798 > 700     86.4 0.8084   1.03                     
                            18.0769   692 40  83.4 0.7426 < 1.34                     
                            18.0769   880 50  83.1 0.7371 < 1.01                     
14572643-2124384 14575-2125 17.2744 > 700    213.9 0.1815   1.41                     
15005557+4525343 15009+4526 17.3399 > 700    164.2 2.0334 < 2.90                     
15020759+7527526 15021+7528 17.2825 > 700    130.5 0.6188   2.39                     
                            19.7023   880 50 135.7 0.6256   0.56                     
15085332+4934062 15089+4934 17.2826 > 700    310.2 0.1574   1.50                     
                            20.1085   880 50 336.5 0.2655   1.66                     
15154371-0725208 15157-0725 17.2854 < 700     19.0 0.5835   0.53                     
                            17.2854 > 700     19.0 0.5777 < 0.43                     
                            20.1085   692 40  27.2 0.5391 < 0.78                     
                            20.1085   880 50  27.9 0.5306 < 0.71                     
15191181-1245061 15192-1245 17.2936 > 700    294.7 0.2464   2.42                     
15211607+3945164 15213+3945 17.2662 > 700     90.6 0.2378   0.78                     
15263317+5522206 15266+5522 17.2664 > 700    218.3 0.2280   1.13                     
15294392+4252498 15297+4252 17.2664 < 700    344.7 0.6787   1.69                     
                            17.2664 > 700    344.7 0.6719   1.31                     
                            19.7022   880 50 141.0 0.5118   2.25                     
15411642+7559347            17.2855 < 700    210.3 0.4012   1.94                     
                            17.2855 > 700    210.2 0.4058   1.78                     
15434848+2552376 15438+2553 17.2799 < 700    262.4 0.2448   0.31                     
                            17.2799 > 700    262.0 0.2447   0.16                     
15471513+0149218 15473+0149 17.2881 > 700    287.0 0.2650   1.72                     
15552475+2702174 15554+2702 17.2799 > 700    287.5 1.4484 < 2.18                     
15553178+3512028 15555+3512 17.2855 < 700    252.0 1.6597 < 2.38                     
                            17.2855 > 700    252.2 1.6497 < 2.77                     
16012775+2116133 16015+2116 17.2799 > 700    144.8 1.5708 < 0.36                     
                            17.3401   880 50 324.7 1.5736 < 0.71                     
16041322+2331386 16042+2332 17.2800 < 700    109.0 0.1065   0.85                     
                            17.2800 > 700    107.7 0.0982   0.37                     
                            17.3401   880 50 112.5 0.1018   0.45                     
16240913+4821112 16240+4822 17.2744 > 700    352.2 0.2554   3.49                     
16264816-1723335 16268-1724 17.2937 > 700    354.3 0.6724 < 0.63                     
16484658+1038516 16488+1039 17.3402   692 40  49.1 0.1523   0.88                     
                            17.3402   880 50  49.0 0.1518   0.61                     
16510995+3555071 16512+3555 17.2856 < 700    317.5 1.1237 < 2.07                     
                            17.2856 > 700    317.2 1.1140 < 2.22                     
                            19.6994   880 50 317.7 1.1339 < 1.58                     
16552880-0820103 16555-0820 17.2857 < 700     59.4 0.2131   0.34                     
                            17.2857 > 700     60.0 0.2101   0.49                     
                            17.2937 < 700     58.1 0.2112   0.36                     
                            17.2937 > 700     57.9 0.2101   0.43                     
17074083+0722066 17077+0722 17.2829 > 700     22.9 0.2053   0.03                     
17115234-0151057 17119-0151 17.2720 < 700    107.0 0.6990 < 0.56                     
                            17.2720 > 700    106.8 0.6949 < 0.66                     
17120780+4539587 17121+4540 17.2746 < 700    343.9 0.2865   0.53                     
                            17.2746 > 700    343.7 0.2815   0.55                     
                            17.3456   692 40 156.7 0.3178   0.55                     
                            17.3456   880 50 156.6 0.3171   0.72                     
17182244+1808565 17183+1809 17.2718 > 700    326.9 0.4576 < 1.59                     
17183572+0156433 17187+0157 17.2719 < 700     55.6 0.5307 < 1.05                     
                            17.2719 > 700     55.0 0.5325 < 1.11                     
17335314+1655129 17339+1655 17.2938 > 700    101.0 0.1443   1.06                     
                            19.6995   880 50  62.6 0.3639   1.08                     
17340562+4447082 17341+4447 17.2800 < 700    147.5 0.6895   0.80                     
                            17.2800 > 700    147.2 0.6852   0.67                     
17430081+0547215 17430+0547 17.2720 < 700    111.8 0.3688   1.75                     
                            17.2720 > 700    111.5 0.3665   1.30                     
17461184+6024225 17462+6024 17.2883 > 700    134.0 2.0068 < 2.81                     
17462507+2743014 17465+2743 17.2747 < 700    143.9 0.5686 < 0.63                     
                            17.2747 > 700    143.6 0.5625 < 0.69                     
                            17.2938 > 700    324.4 0.5650   1.04                     
17530062+1655029 17530+1655 17.2883 < 700    110.0 0.8448 < 0.55                     
                            17.2883 > 700    109.9 0.8394 < 0.44                     
18191622-0734518 18193-0735 17.2775 > 700    132.9 0.5168   1.44                     
18205720-0102573 18210-0101 17.2775 < 700    185.6 1.4339 < 0.54                     
                            17.2775 > 700    185.5 1.4305 < 0.59                     
18400238+7240540 18400+7241 17.2939 > 700    318.2 0.8508   0.27                     
18523373+4538317 18526+4539 17.2802 > 700     37.7 0.4920   0.54                     
                            19.6995   880 50  28.7 0.4684   0.81                     
19031729+6359341 19033+6400 17.2939 < 700    150.8 0.1685   0.36                     
                            17.2939 > 700    150.6 0.1663   0.26                     
19074283+3232396 19074+3230 17.2885 < 700     80.6 0.3499   0.20                     
                            17.2885 > 700     80.6 0.3487   0.52                     
                            17.7965   692 40 264.8 0.3535   0.01                     
                            17.7965   880 50 265.8 0.3547   0.16                     
                            17.8019   692 40  84.9 0.3545   0.36                     
                            17.8019   880 50  84.8 0.3554   0.20                     
                            18.6597   832 40  95.5 0.2283   0.23                     
19101435+4657261 19102+4657 17.3431   692 40 120.6 0.7178   0.72                     
                            17.3431   880 50 120.6 0.7173   0.94                     
19454548+2707318 19458+2710 17.3404   692 40  61.1 2.3330 < 0.92                     
                            17.3404   880 50  61.0 2.3295 < 0.79                     
                            17.8020   692 40  61.4 2.3413 < 1.12                     
                            17.8020   880 50  61.5 2.3425 < 0.92                     
19535443+4424541 19539+4425 17.2939 > 700    212.2 0.4356   2.09                     
20081786+3318122 20083+3318 19.7026   880 50 237.6 0.4166   0.48                     
20294834+0941202 20298+0941 18.5914   832 40  82.6 0.1471   2.25                     
20312561+3833432 20314+3833 18.5943   832 40 244.6 0.1248   0.74                     
20553771-1402078 20555-1400 18.6567   832 40  89.9 0.0787   0.23                     
21011610+3314328 21013+3315 17.8048   692 40 348.5 0.2594   2.07                     
                            17.8048   880 50 347.9 0.2644   2.01                     
                            18.5853   832 40 355.2 0.2869   1.65                     
21012062+3314280 21011+3315 17.8048   692 40 346.5 0.2111   0.20                     
                            17.8048   880 50 345.0 0.2100   0.22                     
                            18.5853   832 40 357.0 0.2098   0.30                     
21134479+3634517 21137+3635 18.6600   832 40  10.6 0.3868   0.31                     
                            19.6995   880 50   5.5 0.3596   0.14                     
21311859-0947263 21313-0947 17.8048   692 40 191.7 0.1171   1.88                     
                            17.8048   880 50 194.5 0.1175   1.42                     
                            18.6598   832 40 103.6 0.1185   1.61                     
21380036+2743254 21379+2743 17.8022   880 50  15.5 3.4166 < 4.27  15.0 3.3042 < 5.28 
21561982-1020166 21563-1020 18.6598   832 40 161.0 1.3357 < 1.44                     
22171870-0848186 22173-0847 18.8863   832 40 347.2 0.4175   1.98                     
22275958+5741453 22280+5742 19.6998   692 40 220.1 1.8714 < 1.78                     
                            19.6998   880 50 220.0 1.8691 < 1.39                     
22383372-1517573 22385-1519 18.8863   832 40 148.4 0.1916   0.53                     
22520522-1532511 22521-1533 19.7027   880 50 352.4 0.7280   0.55                     
23024353+7505591 23027+7505 19.0532   562 44   3.0 0.4862   3.30                     
                            19.0532   832 40   3.7 0.4883   2.38                     
23093931-0158230 23097-0158 19.6997   880 50  25.9 1.6797 < 1.89                     
23172807+1936469 23175+1937 18.8893   562 44  25.4 0.3529   1.82                     
                            18.8893   832 40  25.5 0.3545   1.41                     
                            19.6999   692 40  22.5 0.3209   2.23                     
                            19.6999   880 50  22.5 0.3208   1.80                     
23453127-1610198 23455-1610 17.8024   692 40 185.4 0.5068   1.68                     
                            17.8024   880 50 185.7 0.5006   0.41                     
23503619+0956537 23506+0957 19.0642   832 40 109.2 1.0778 < 1.81                     
23522340-1441240 23524-1441 17.8025   880 50 263.9 0.3792   1.97                     
23572056-1258487 23573-1259 17.8025   880 50 342.2 0.7340   3.86                     
23574410+2318169 23577+2318 19.0615   832 40  43.6 0.1244   0.97                     

